Robust deep learning for emulating turbulent viscosities

From the simplest models to complex deep neural networks, modeling turbulence with machine learning techniques still offers multiple challenges. In this context, the present contribution proposes a robust strategy using patch-based training to learn turbulent viscosity from flow velocities, and demonstrates its efficient use on the Spallart-Allmaras turbulence model. Training datasets are generated for flow past two-dimensional (2D) obstacles at high Reynolds numbers and used to train an auto-encoder type convolutional neural network with local patch inputs. Compared to a standard training technique, patch-based learning not only yields increased accuracy but also reduces the computational cost required for training.

==> data/Xloc_CRRe22K.txt <==
# At x=10.02(i.e. data is along Y ) for CR Re22K-> [y, SA, M1, M2]
-7.000000000000000000e+00 1.364494568679006288e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.953177257525083199e+00 1.364597261781693165e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.906354515050167286e+00 1.364699954884380042e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.859531772575250486e+00 1.364802995609701807e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.812709030100334573e+00 1.364963456936677856e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.765886287625417772e+00 1.365145658469442392e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.719063545150501859e+00 1.365327860002206928e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.672240802675585059e+00 1.365549818464659951e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.625418060200669146e+00 1.365780726968437086e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.578595317725752345e+00 1.366019209010053026e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.531772575250836432e+00 1.366297874892808794e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.484949832775919631e+00 1.366597108464612232e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.438127090301003719e+00 1.366896342036415669e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.391304347826086918e+00 1.367194465632533523e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.344481605351170117e+00 1.367497452684030359e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.297658862876254204e+00 1.367799968209460035e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.250836120401338292e+00 1.368102483734889440e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.204013377926421491e+00 1.368394927815993350e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.157190635451504690e+00 1.368677536822002975e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.110367892976588777e+00 1.368960145828012058e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.063545150501671976e+00 1.369241631852489700e-04 1.365860807709395885e-04 8.066470763878896832e-05
-6.016722408026756064e+00 1.369522138974775560e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.969899665551839263e+00 1.369802052829587156e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.923076923076923350e+00 1.370088279213902858e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.876254180602006549e+00 1.370396609446317485e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.829431438127090637e+00 1.370706119008209881e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.782608695652173836e+00 1.371015628570102006e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.735785953177257923e+00 1.371341346147273972e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.688963210702341122e+00 1.371675617023067340e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.642140468227424321e+00 1.372009887898860436e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.595317725752508409e+00 1.372343008905268710e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.548494983277592496e+00 1.372673760580247798e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.501672240802675695e+00 1.373004512255226615e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.454849498327758894e+00 1.373328083988353593e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.408026755852842982e+00 1.373644478849797362e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.361204013377927069e+00 1.373960912868081336e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.314381270903010268e+00 1.374267796727752708e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.267558528428093467e+00 1.374569544946519298e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.220735785953177555e+00 1.374872014949198636e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.173913043478260754e+00 1.375177429394276480e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.127090301003344841e+00 1.375489333950686796e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.080267558528428040e+00 1.375829569441779500e-04 1.365860807709395885e-04 8.066470763878896832e-05
-5.033444816053512127e+00 1.376173641732744972e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.986622073578595327e+00 1.376529200673845467e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.939799331103678526e+00 1.376930229929476451e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.892976588628762613e+00 1.377331259185107164e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.846153846153846700e+00 1.377745689555755638e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.799331103678929900e+00 1.378169399264748648e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.752508361204013099e+00 1.378592171567009016e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.705685618729097186e+00 1.379014943869269656e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.658862876254181273e+00 1.379430349374273176e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.612040133779264472e+00 1.379761227321377615e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.565217391304347672e+00 1.380096400486814808e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.518394648829431759e+00 1.380431573652252000e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.471571906354515846e+00 1.380764342711253239e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.424749163879599045e+00 1.381084281057265006e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.377926421404682245e+00 1.381390423181495678e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.331103678929766332e+00 1.381703680518875377e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.284280936454849531e+00 1.382070577961931786e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.237458193979932730e+00 1.382437475404987653e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.190635451505016817e+00 1.382821004533667231e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.143812709030100905e+00 1.383230365379751570e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.096989966555184104e+00 1.383639726225836450e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.050167224080267303e+00 1.384038717048052857e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.003344481605351390e+00 1.384432244819350233e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.956521739130435034e+00 1.384825772590647067e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.909698996655518677e+00 1.385230042093026537e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.862876254180602320e+00 1.385688372298793023e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.816053511705685963e+00 1.386147303821422835e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.769230769230769607e+00 1.386614088577222477e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.722408026755853250e+00 1.386824851917682708e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.675585284280936893e+00 1.387009095091001508e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.628762541806020536e+00 1.387240739310242616e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.581939799331103735e+00 1.387749869520255681e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.535117056856187379e+00 1.388249882340576399e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.488294314381271022e+00 1.388594430004795545e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.441471571906354665e+00 1.388504977549081599e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.394648829431438308e+00 1.388446234257379819e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.347826086956521952e+00 1.389166776738208909e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.301003344481605595e+00 1.389986758420360487e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.254180602006689238e+00 1.390806740102512335e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.207357859531772881e+00 1.391363730370592951e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.160535117056856524e+00 1.391952762121603196e-04 1.381201000185683370e-04 8.066470763878896832e-05
-3.113712374581940168e+00 1.392541793872613442e-04 1.417128514731302857e-04 8.066470763878896832e-05
-3.066889632107023811e+00 1.393098947933129347e-04 1.366975338896736503e-04 8.066470763878896832e-05
-3.020066889632107454e+00 1.392305958597693559e-04 1.416467712260782719e-04 8.066470763878896832e-05
-2.973244147157190653e+00 1.390186878313833516e-04 1.112450627260841429e-04 8.066470763878896832e-05
-2.926421404682274741e+00 1.388067798029973474e-04 1.269669446628540754e-04 8.066470763878896832e-05
-2.879598662207357940e+00 1.388083895059394953e-04 2.286323870066553354e-04 8.066470763878896832e-05
-2.832775919732442027e+00 1.392864145188095167e-04 3.096234868280589581e-04 8.066470763878896832e-05
-2.785953177257525226e+00 1.398651791046211929e-04 5.655370769090950489e-04 8.066470763878896832e-05
-2.739130434782609314e+00 1.396256333681280377e-04 9.128472884185612202e-04 8.066470763878896832e-05
-2.692307692307692513e+00 1.393269096527852808e-04 1.503128558397293091e-03 8.066470763878896832e-05
-2.645484949832776600e+00 1.384173081740086369e-04 2.244546310976147652e-03 8.066470763878896832e-05
-2.598662207357859799e+00 1.389725170974996497e-04 3.093577921390533447e-03 8.066470763878896832e-05
-2.551839464882943886e+00 1.390260127650797580e-04 3.867456456646323204e-03 8.066470763878896832e-05
-2.505016722408027086e+00 1.390795084326598664e-04 4.790322389453649521e-03 8.066470763878896832e-05
-2.458193979933110285e+00 1.394763266070966239e-04 5.593165289610624313e-03 8.066470763878896832e-05
-2.411371237458194372e+00 1.412972145628463576e-04 6.501960568130016327e-03 8.066470763878896832e-05
-2.364548494983277571e+00 1.429298082775576773e-04 7.363960146903991699e-03 8.066470763878896832e-05
-2.317725752508361658e+00 1.395239272302635026e-04 8.108025416731834412e-03 8.066470763878896832e-05
-2.270903010033444858e+00 1.327306287121796872e-04 8.995608426630496979e-03 8.066470763878896832e-05
-2.224080267558528945e+00 1.325446775202937305e-04 9.692831896245479584e-03 8.066470763878896832e-05
-2.177257525083612144e+00 1.355046819581477442e-04 1.045447587966918945e-02 8.106859604595229030e-05
-2.130434782608696231e+00 1.693842940509046277e-04 1.104730833321809769e-02 8.768730913288891315e-05
-2.083612040133779431e+00 2.303392695678202734e-04 1.182170584797859192e-02 1.596529618836939335e-04
-2.036789297658863518e+00 2.983223850721810721e-04 1.256554014980792999e-02 1.756789570208638906e-04
-1.989966555183946717e+00 4.225339085173793847e-04 1.336161419749259949e-02 2.625097404234111309e-04
-1.943143812709030804e+00 5.437428948876930814e-04 1.404733955860137939e-02 3.967800585087388754e-04
-1.896321070234114003e+00 7.336127213428920166e-04 1.483509037643671036e-02 6.298345397226512432e-04
-1.849498327759198091e+00 9.412754717057613546e-04 1.565498113632202148e-02 8.421528618782758713e-04
-1.802675585284281290e+00 1.145114302787531837e-03 1.645288057625293732e-02 1.051223836839199066e-03
-1.755852842809364489e+00 1.389598438249166693e-03 1.722974516451358795e-02 1.340883201919496059e-03
-1.709030100334448576e+00 1.644132351746317592e-03 1.789183728396892548e-02 1.623671967536211014e-03
-1.662207357859531776e+00 1.910580071807104364e-03 1.851829700171947479e-02 1.921554445289075375e-03
-1.615384615384615863e+00 2.185496212469133746e-03 1.904544048011302948e-02 2.243872964754700661e-03
-1.568561872909699062e+00 2.461576239916238827e-03 1.955884508788585663e-02 2.524739596992731094e-03
-1.521739130434783149e+00 2.743850097458848218e-03 1.996316201984882355e-02 2.693069400265812874e-03
-1.474916387959866348e+00 3.034746613201743781e-03 2.021891623735427856e-02 3.021249547600746155e-03
-1.428093645484950436e+00 3.321890996992640441e-03 2.051429264247417450e-02 3.291844390332698822e-03
-1.381270903010033635e+00 3.606281656557652239e-03 2.083241380751132965e-02 3.620375879108905792e-03
-1.334448160535117722e+00 3.898377690401559452e-03 2.099116705358028412e-02 3.843900747597217560e-03
-1.287625418060200921e+00 4.186804056236444888e-03 2.107370458543300629e-02 4.163041710853576660e-03
-1.240802675585285009e+00 4.477067034170794171e-03 2.128567174077033997e-02 4.418850410729646683e-03
-1.193979933110368208e+00 4.772002184069803685e-03 2.140911482274532318e-02 4.760158713907003403e-03
-1.147157190635452295e+00 5.068975310724925694e-03 2.145889960229396820e-02 4.970704205334186554e-03
-1.100334448160535494e+00 5.360602377984855123e-03 2.161655388772487640e-02 5.269680637866258621e-03
-1.053511705685619582e+00 5.642543265062727707e-03 2.177467383444309235e-02 5.552722141146659851e-03
-1.006688963210702781e+00 5.924484152140606363e-03 2.183507382869720459e-02 5.802614614367485046e-03
-9.598662207357859799e-01 6.204341214427990490e-03 2.196107991039752960e-02 6.016560830175876617e-03
-9.130434782608700672e-01 6.483273469762592008e-03 2.208237908780574799e-02 6.310703232884407043e-03
-8.662207357859532664e-01 6.764222352310479691e-03 2.217915281653404236e-02 6.614297628402709961e-03
-8.193979933110373537e-01 7.027329838316854864e-03 2.221952937543392181e-02 6.868853233754634857e-03
-7.725752508361205528e-01 7.286618203619113672e-03 2.233106084167957306e-02 7.076174486428499222e-03
-7.257525083612046402e-01 7.560406974101265346e-03 2.239733934402465820e-02 7.364597637206315994e-03
-6.789297658862878393e-01 7.820175007825738711e-03 2.252785675227642059e-02 7.694633211940526962e-03
-6.321070234113719266e-01 8.069512943534121532e-03 2.257396467030048370e-02 7.971524260938167572e-03
-5.852842809364551258e-01 8.320678103967835831e-03 2.264464646577835083e-02 8.229964412748813629e-03
-5.384615384615392131e-01 8.584320165814235057e-03 2.267719432711601257e-02 8.471782319247722626e-03
-4.916387959866224122e-01 8.818468452199844723e-03 2.286609262228012085e-02 8.797663263976573944e-03
-4.448160535117064995e-01 9.068355731502771716e-03 2.297251857817173004e-02 9.060047566890716553e-03
-3.979933110367896987e-01 9.307378277830322816e-03 2.287856861948966980e-02 9.260963648557662964e-03
-3.511705685618737860e-01 9.529497517267605106e-03 2.306106127798557281e-02 9.470775723457336426e-03
-3.043478260869569851e-01 9.749226306258376024e-03 2.323814295232295990e-02 9.752481244504451752e-03
-2.575250836120410725e-01 9.974042221272893041e-03 2.326091192662715912e-02 9.952766820788383484e-03
-2.107023411371242716e-01 1.019175752818281613e-02 2.332787029445171356e-02 1.009995769709348679e-02
-1.638795986622074707e-01 1.037465143357175351e-02 2.344295196235179901e-02 1.028932351619005203e-02
-1.170568561872915581e-01 1.056629178499843801e-02 2.358769997954368591e-02 1.051432453095912933e-02
-7.023411371237475720e-02 1.075378525605254557e-02 2.356055006384849548e-02 1.066719088703393936e-02
-2.341137123745884452e-02 1.093028283791567731e-02 2.375845424830913544e-02 1.081333961337804794e-02
2.341137123745795634e-02 1.109792127612777360e-02 2.383851818740367889e-02 1.095513999462127686e-02
7.023411371237386902e-02 1.124770517015668582e-02 2.402692660689353943e-02 1.113668270409107208e-02
1.170568561872906699e-01 1.136543493367632093e-02 2.400951087474822998e-02 1.124859414994716644e-02
1.638795986622065826e-01 1.148280794071468436e-02 2.412362024188041687e-02 1.141578704118728638e-02
2.107023411371233834e-01 1.158673553517258412e-02 2.433521859347820282e-02 1.149248238652944565e-02
2.575250836120392961e-01 1.166044016303361894e-02 2.446892485022544861e-02 1.164328027516603470e-02
3.043478260869560970e-01 1.172778904633113919e-02 2.439512312412261963e-02 1.172002684324979782e-02
3.511705685618720096e-01 1.178454982877465314e-02 2.442111819982528687e-02 1.183276996016502380e-02
3.979933110367888105e-01 1.181297045360811017e-02 2.448122762143611908e-02 1.182313915342092514e-02
4.448160535117047232e-01 1.183336929049969358e-02 2.448469959199428558e-02 1.185658108443021774e-02
4.916387959866215240e-01 1.185052265224268223e-02 2.444449439644813538e-02 1.183695159852504730e-02
5.384615384615383249e-01 1.181364359911225154e-02 2.433314174413681030e-02 1.182797923684120178e-02
5.852842809364542376e-01 1.176010950724092410e-02 2.417512051761150360e-02 1.177159696817398071e-02
6.321070234113710384e-01 1.169901216726210343e-02 2.414059452712535858e-02 1.170230004936456680e-02
6.789297658862869511e-01 1.161403530440510527e-02 2.401722781360149384e-02 1.157062966376543045e-02
7.257525083612037520e-01 1.152905844154810712e-02 2.394227683544158936e-02 1.145386416465044022e-02
7.725752508361196647e-01 1.141296579127365832e-02 2.384434640407562256e-02 1.139257941395044327e-02
8.193979933110364655e-01 1.126058339934428096e-02 2.388968877494335175e-02 1.124316826462745667e-02
8.662207357859523782e-01 1.110577347382625708e-02 2.372271008789539337e-02 1.102565880864858627e-02
9.130434782608691791e-01 1.092221466531599627e-02 2.369157969951629639e-02 1.083359029144048691e-02
9.598662207357850917e-01 1.072703250609967178e-02 2.364103309810161591e-02 1.065424643456935883e-02
1.006688963210701004e+00 1.050694433232513512e-02 2.367459796369075775e-02 1.041098870337009430e-02
1.053511705685618693e+00 1.027489910788811564e-02 2.349275909364223480e-02 1.020349189639091492e-02
1.100334448160534606e+00 1.003224430385350058e-02 2.333028800785541534e-02 9.966947138309478760e-03
1.147157190635450519e+00 9.772626496085337275e-03 2.301929518580436707e-02 9.656808339059352875e-03
1.193979933110366431e+00 9.500863050166490770e-03 2.292993292212486267e-02 9.340678341686725616e-03
1.240802675585284121e+00 9.210388556480509151e-03 2.261428534984588623e-02 9.089375846087932587e-03
1.287625418060200033e+00 8.890559539490685767e-03 2.218512445688247681e-02 8.785525336861610413e-03
1.334448160535115946e+00 8.570730522500862383e-03 2.173945493996143341e-02 8.417039178311824799e-03
1.381270903010033635e+00 8.229048224108885187e-03 2.144347690045833588e-02 8.061354048550128937e-03
1.428093645484949548e+00 7.876266201033599312e-03 2.096987701952457428e-02 7.728853262960910797e-03
1.474916387959865460e+00 7.501334964886507625e-03 2.058929204940795898e-02 7.381949108093976974e-03
1.521739130434781373e+00 7.124029214556710544e-03 2.003273740410804749e-02 6.998405791819095612e-03
1.568561872909699062e+00 6.727251086880210555e-03 1.962888985872268677e-02 6.600683089345693588e-03
1.615384615384614975e+00 6.309197639184986085e-03 1.917207427322864532e-02 6.249935831874608994e-03
1.662207357859530887e+00 5.878771049421810044e-03 1.862431131303310394e-02 5.799897946417331696e-03
1.709030100334446800e+00 5.423254152152260157e-03 1.807164587080478668e-02 5.351200234144926071e-03
1.755852842809364489e+00 4.947702318049864226e-03 1.766580902040004730e-02 4.864649847149848938e-03
1.802675585284280402e+00 4.442725878000306806e-03 1.718588732182979584e-02 4.425614606589078903e-03
1.849498327759196314e+00 3.906858298037071617e-03 1.655691303312778473e-02 3.912973683327436447e-03
1.896321070234112227e+00 3.333350233049931898e-03 1.589845679700374603e-02 3.333562519401311874e-03
1.943143812709029916e+00 2.751570731844505194e-03 1.533482316881418228e-02 2.721510827541351318e-03
1.989966555183945829e+00 2.159094541011295082e-03 1.464248448610305786e-02 2.111826324835419655e-03
2.036789297658861742e+00 1.640759771153261354e-03 1.393207255750894547e-02 1.568060950376093388e-03
2.083612040133779431e+00 1.145709000618236545e-03 1.321424916386604309e-02 1.096837106160819530e-03
2.130434782608695343e+00 6.657613431729595159e-04 1.252626813948154449e-02 7.049769046716392040e-04
2.177257525083611256e+00 2.863068338408471789e-04 1.174758840352296829e-02 3.794195072259753942e-04
2.224080267558527169e+00 1.763120355227826611e-04 1.096881832927465439e-02 1.875616435427218676e-04
2.270903010033444858e+00 9.428968133089108393e-05 1.022958382964134216e-02 1.534039038233458996e-04
2.317725752508360770e+00 4.790990428329308074e-05 9.435310959815979004e-03 7.393093983409926295e-05
2.364548494983276683e+00 1.187988914997122107e-04 8.635030128061771393e-03 8.050001633819192648e-05
2.411371237458192596e+00 1.725413273097555389e-04 7.752443663775920868e-03 8.180823351722210646e-05
2.458193979933110285e+00 1.520142257567555868e-04 6.932954303920269012e-03 8.066470763878896832e-05
2.505016722408026197e+00 1.360459429236176882e-04 5.938129499554634094e-03 8.066470763878896832e-05
2.551839464882942110e+00 1.355597671702960612e-04 5.002518184483051300e-03 8.066470763878896832e-05
2.598662207357858023e+00 1.350735914169744071e-04 4.132241476327180862e-03 8.066470763878896832e-05
2.645484949832775712e+00 1.359530091630166632e-04 3.166250651702284813e-03 8.066470763878896832e-05
2.692307692307691624e+00 1.371245590410030213e-04 2.311863005161285400e-03 8.066470763878896832e-05
2.739130434782607537e+00 1.387248001468393925e-04 1.465403474867343903e-03 8.066470763878896832e-05
2.785953177257525226e+00 1.392803969743744690e-04 9.449495119042694569e-04 8.066470763878896832e-05
2.832775919732441139e+00 1.388111295205593943e-04 6.110909162089228630e-04 8.066470763878896832e-05
2.879598662207357052e+00 1.385187691080987593e-04 4.316702252253890038e-04 8.066470763878896832e-05
2.926421404682272964e+00 1.385191869647417094e-04 1.655477826716378331e-04 8.066470763878896832e-05
2.973244147157190653e+00 1.383542415486929233e-04 1.418289029970765114e-04 8.066470763878896832e-05
3.020066889632106566e+00 1.383595578995908994e-04 1.445429807063192129e-04 8.066470763878896832e-05
3.066889632107022479e+00 1.384880664260717891e-04 1.430659613106399775e-04 8.066470763878896832e-05
3.113712374581938391e+00 1.385680770521737696e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.160535117056856080e+00 1.385320916783519161e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.207357859531771993e+00 1.384961063045300083e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.254180602006687906e+00 1.384689201208221887e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.301003344481603818e+00 1.384533845632352574e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.347826086956521507e+00 1.384443290486888679e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.394648829431437420e+00 1.384347362538361601e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.441471571906353333e+00 1.384141369225125057e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.488294314381271022e+00 1.383921169182932291e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.535117056856186935e+00 1.383692541944419197e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.581939799331102847e+00 1.383499991815285448e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.628762541806018760e+00 1.383359110442027072e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.675585284280936449e+00 1.383212771270864486e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.722408026755852362e+00 1.383034969222317367e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.769230769230768274e+00 1.382857167173769976e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.816053511705684187e+00 1.382584529156022834e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.862876254180601876e+00 1.382293984116549524e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.909698996655517789e+00 1.382003421473815513e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.956521739130433701e+00 1.381712850954831665e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.003344481605349614e+00 1.381425685742357140e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.050167224080267303e+00 1.381134089204080165e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.096989966555183216e+00 1.380840670246544504e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.143812709030099128e+00 1.380549089650834891e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.190635451505015041e+00 1.380262754013508904e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.237458193979932730e+00 1.379978888695755461e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.284280936454848643e+00 1.379705628865045058e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.331103678929764556e+00 1.379432369034334384e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.377926421404682245e+00 1.379163274324702964e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.424749163879598157e+00 1.378919285083697848e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.471571906354514070e+00 1.378675122902462075e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.518394648829429983e+00 1.378430960721226302e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.565217391304347672e+00 1.378172299518361222e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.612040133779263584e+00 1.377881038581684468e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.658862876254179497e+00 1.377583449880344824e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.705685618729095410e+00 1.377263654210930319e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.752508361204013099e+00 1.376928635182898819e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.799331103678929011e+00 1.376578299687667957e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.846153846153844924e+00 1.376207515533571187e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.892976588628760837e+00 1.375837783466913667e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.939799331103678526e+00 1.375509128771679104e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.986622073578594438e+00 1.375188497121443356e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.033444816053510351e+00 1.374902670188962923e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.080267558528428040e+00 1.374639448636013630e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.127090301003343953e+00 1.374376663822827885e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.173913043478259866e+00 1.374114304835752896e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.220735785953175778e+00 1.373853768603619681e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.267558528428093467e+00 1.373590907536790509e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.314381270903009380e+00 1.373316438111639708e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.361204013377925293e+00 1.373042200376822872e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.408026755852841205e+00 1.372762571837504567e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.454849498327758894e+00 1.372472843346595861e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.501672240802674807e+00 1.372183114855687154e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.548494983277590720e+00 1.371894152623395334e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.595317725752506632e+00 1.371605565358487318e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.642140468227424321e+00 1.371316625505945462e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.688963210702340234e+00 1.371025748446236465e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.735785953177256147e+00 1.370734871386526926e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.782608695652173836e+00 1.370444849806783225e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.829431438127089748e+00 1.370154066299755563e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.876254180602005661e+00 1.369862613287388875e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.923076923076921574e+00 1.369581627032150626e-04 1.365860807709395885e-04 8.066470763878896832e-05
5.969899665551839263e+00 1.369318670378995870e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.016722408026755176e+00 1.369055790955680933e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.063545150501671088e+00 1.368792911532365725e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.110367892976587001e+00 1.368529399626566975e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.157190635451504690e+00 1.368277148660477149e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.204013377926420603e+00 1.368025060848770448e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.250836120401336515e+00 1.367772973037063747e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.297658862876252428e+00 1.367508753069448353e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.344481605351170117e+00 1.367225900458222704e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.391304347826086030e+00 1.366943047846996785e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.438127090301001942e+00 1.366665486127305979e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.484949832775917855e+00 1.366392938869766347e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.531772575250835544e+00 1.366129310667314029e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.578595317725751457e+00 1.365884700873949687e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.625418060200667369e+00 1.365660779288964833e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.672240802675585059e+00 1.365469868733804363e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.719063545150500971e+00 1.365284443214989641e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.765886287625416884e+00 1.365119878729622736e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.812709030100332797e+00 1.364976639342059170e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.859531772575250486e+00 1.364839433369168691e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.906354515050166398e+00 1.364769107650573240e-04 1.365860807709395885e-04 8.066470763878896832e-05
6.953177257525082311e+00 1.364714122504292841e-04 1.365860807709395885e-04 8.066470763878896832e-05
7.000000000000000000e+00 1.364659137358012714e-04 1.365860807709395885e-04 8.066470763878896832e-05


==> data/Xloc_CRRe88K.txt <==
# At x=10.02(i.e. data is along Y ) for CR Re88K-> [y, SA, M1, M2]
-7.000000000000000000e+00 3.410881725283974907e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.953177257525083199e+00 3.411109375058398244e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.906354515050167286e+00 3.411337024832820225e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.859531772575250486e+00 3.411562259110627495e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.812709030100334573e+00 3.411914555462797823e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.765886287625417772e+00 3.412319981224758375e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.719063545150501859e+00 3.412725406986718928e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.672240802675585059e+00 3.413241887160241989e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.625418060200669146e+00 3.413783367794827160e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.578595317725752345e+00 3.414350493115212153e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.531772575250836432e+00 3.415036758414514604e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.484949832775919631e+00 3.415780231063275083e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.438127090301003719e+00 3.416523703712035561e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.391304347826086918e+00 3.417263999027098787e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.344481605351170117e+00 3.418023214175282991e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.297658862876254204e+00 3.418781039627505943e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.250836120401338292e+00 3.419538865079728895e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.204013377926421491e+00 3.420265056671290948e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.157190635451504690e+00 3.420964908964857048e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.110367892976588777e+00 3.421664761258422471e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.063545150501671976e+00 3.422350315210291599e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.016722408026756064e+00 3.423023405308010163e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.969899665551839263e+00 3.423696004613645646e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.923076923076923350e+00 3.424385078450957866e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.876254180602006549e+00 3.425121866261627418e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.829431438127090637e+00 3.425860584527264129e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.782608695652173836e+00 3.426599302792900841e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.735785953177257923e+00 3.427393649059704028e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.688963210702341122e+00 3.428217170184586480e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.642140468227424321e+00 3.429040691309469610e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.595317725752508409e+00 3.429879156575283436e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.548494983277592496e+00 3.430718244753130767e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.501672240802675695e+00 3.431557332930976743e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.454849498327758894e+00 3.432380252011115249e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.408026755852842982e+00 3.433187413193904039e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.361204013377927069e+00 3.433995899914592080e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.314381270903010268e+00 3.434721084839095393e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.267558528428093467e+00 3.435391500962107884e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.220735785953177555e+00 3.436058811812262541e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.173913043478260754e+00 3.436726231671513435e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.127090301003344841e+00 3.437393891807553545e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.080267558528428040e+00 3.438157087732393732e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.033444816053512127e+00 3.438933221871466134e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.986622073578595327e+00 3.439753069684692381e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.939799331103678526e+00 3.440747423518020318e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.892976588628762613e+00 3.441741777351348933e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.846153846153846700e+00 3.442780843937107149e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.799331103678929900e+00 3.443846951507681945e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.752508361204013099e+00 3.444908589344825977e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.705685618729097186e+00 3.445970227181969331e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.658862876254181273e+00 3.447015100694489771e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.612040133779264472e+00 3.447791323468846859e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.565217391304347672e+00 3.448572622064721601e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.518394648829431759e+00 3.449353920660597022e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.471571906354515846e+00 3.450115216599192484e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.424749163879599045e+00 3.450769758381350843e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.377926421404682245e+00 3.451397866433816766e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.331103678929766332e+00 3.452058386619504459e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.284280936454849531e+00 3.452914369901199368e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.237458193979932730e+00 3.453770353182893598e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.190635451505016817e+00 3.454649476656918347e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.143812709030100905e+00 3.455544920633940646e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.096989966555184104e+00 3.456440364610962945e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.050167224080267303e+00 3.457285407923212236e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.003344481605351390e+00 3.458103899570628812e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.956521739130435034e+00 3.458922391218046066e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.909698996655518677e+00 3.459831820729646670e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.862876254180602320e+00 3.460864687534304329e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.816053511705685963e+00 3.461873958738830698e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.769230769230769607e+00 3.462575070034759611e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.722408026755853250e+00 3.463355684124941938e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.675585284280936893e+00 3.464144533570705470e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.628762541806020536e+00 3.465012633552621668e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.581939799331103735e+00 3.465979943632788797e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.535117056856187379e+00 3.466870480096153088e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.488294314381271022e+00 3.467070642189774930e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.441471571906354665e+00 3.466994425024223542e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.394648829431438308e+00 3.466974700865462996e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.347826086956521952e+00 3.468283176492980397e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.301003344481605595e+00 3.469409030585145730e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.254180602006689238e+00 3.470534884677312418e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.207357859531772881e+00 3.471095308053753076e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.160535117056856524e+00 3.470794875936604500e-05 1.354737178189679980e-04 8.066470763878896832e-05
-3.113712374581940168e+00 3.470494443819455925e-05 1.326490164501592517e-04 8.066470763878896832e-05
-3.066889632107023811e+00 3.470297188715438765e-05 1.535218470962718129e-04 8.066470763878896832e-05
-3.020066889632107454e+00 3.471189130998706632e-05 1.396255247527733445e-04 8.066470763878896832e-05
-2.973244147157190653e+00 3.472330880069868171e-05 1.426719099981710315e-04 8.066470763878896832e-05
-2.926421404682274741e+00 3.473472629141029710e-05 1.770462695276364684e-04 8.066470763878896832e-05
-2.879598662207357940e+00 3.474430407905725396e-05 2.815896878018975258e-04 8.066470763878896832e-05
-2.832775919732442027e+00 3.473409770006945306e-05 4.352367541287094355e-04 8.066470763878896832e-05
-2.785953177257525226e+00 3.471926073443349861e-05 6.638120394200086594e-04 8.066470763878896832e-05
-2.739130434782609314e+00 3.471571401995645061e-05 9.434721432626247406e-04 8.066470763878896832e-05
-2.692307692307692513e+00 3.471298378576332522e-05 1.476297387853264809e-03 8.066470763878896832e-05
-2.645484949832776600e+00 3.474214704357992225e-05 2.052766270935535431e-03 8.066470763878896832e-05
-2.598662207357859799e+00 3.473553650551766366e-05 2.697172341868281364e-03 8.066470763878896832e-05
-2.551839464882943886e+00 3.475759739533788216e-05 3.287513740360736847e-03 8.066470763878896832e-05
-2.505016722408027086e+00 3.477965828515809389e-05 4.016024060547351837e-03 8.066470763878896832e-05
-2.458193979933110285e+00 3.474953472289052077e-05 4.642708692699670792e-03 8.066470763878896832e-05
-2.411371237458194372e+00 3.458014689031498610e-05 5.301304161548614502e-03 8.066470763878896832e-05
-2.364548494983277571e+00 3.442118045255373917e-05 5.988734308630228043e-03 8.066470763878896832e-05
-2.317725752508361658e+00 3.454400894722943867e-05 6.625371053814888000e-03 8.066470763878896832e-05
-2.270903010033444858e+00 3.485629102109442961e-05 7.285343483090400696e-03 8.066470763878896832e-05
-2.224080267558528945e+00 3.485414271148279034e-05 7.867215201258659363e-03 8.066470763878896832e-05
-2.177257525083612144e+00 3.459926523791835150e-05 8.525699377059936523e-03 8.066470763878896832e-05
-2.130434782608696231e+00 3.482416338872086484e-05 9.094742126762866974e-03 8.066470763878896832e-05
-2.083612040133779431e+00 3.543591033120201665e-05 9.663171134889125824e-03 8.165462350007146597e-05
-2.036789297658863518e+00 3.591115065171393187e-05 1.032393984496593475e-02 8.173736569005995989e-05
-1.989966555183946717e+00 3.360054999199720021e-05 1.098509225994348526e-02 8.112542855087667704e-05
-1.943143812709030804e+00 3.109205771021663050e-05 1.160065270960330963e-02 8.113699004752561450e-05
-1.896321070234114003e+00 3.119802373839932315e-05 1.220018696039915085e-02 1.035796085488982499e-04
-1.849498327759198091e+00 3.229835072991000741e-05 1.287160813808441162e-02 1.008307444863021374e-04
-1.802675585284281290e+00 4.130631839176062954e-05 1.346569228917360306e-02 1.099769287975504994e-04
-1.755852842809364489e+00 5.488072784240195226e-05 1.405445113778114319e-02 1.194227370433509350e-04
-1.709030100334448576e+00 6.773595256103745509e-05 1.451512426137924194e-02 1.608012535143643618e-04
-1.662207357859531776e+00 9.275109602098647059e-05 1.491211168467998505e-02 1.813871785998344421e-04
-1.615384615384615863e+00 1.267720558307882197e-04 1.531616970896720886e-02 2.137920819222927094e-04
-1.568561872909699062e+00 1.899601044391088951e-04 1.572826504707336426e-02 2.722844365052878857e-04
-1.521739130434783149e+00 2.511563695258713742e-04 1.603125408291816711e-02 3.374692460056394339e-04
-1.474916387959866348e+00 3.290598085400820360e-04 1.624028012156486511e-02 4.041421925649046898e-04
-1.428093645484950436e+00 4.252847448460534904e-04 1.655308715999126434e-02 4.867351672146469355e-04
-1.381270903010033635e+00 5.311248188130204308e-04 1.681319996714591980e-02 5.978657864034175873e-04
-1.334448160535117722e+00 6.351259152172969696e-04 1.703326031565666199e-02 6.791466730646789074e-04
-1.287625418060200921e+00 7.704318788453378905e-04 1.730428077280521393e-02 7.570734014734625816e-04
-1.240802675585285009e+00 9.019462240195241093e-04 1.763094589114189148e-02 8.796222391538321972e-04
-1.193979933110368208e+00 1.028209145256988493e-03 1.788437366485595703e-02 1.013080938719213009e-03
-1.147157190635452295e+00 1.153285451163738517e-03 1.806783676147460938e-02 1.102414564229547977e-03
-1.100334448160535494e+00 1.283829728288396390e-03 1.847042888402938843e-02 1.222149003297090530e-03
-1.053511705685619582e+00 1.449221123544229420e-03 1.875615678727626801e-02 1.304379315115511417e-03
-1.006688963210702781e+00 1.614612518800065486e-03 1.904587261378765106e-02 1.436267513781785965e-03
-9.598662207357859799e-01 1.754556119932241002e-03 1.930962875485420227e-02 1.585184596478939056e-03
-9.130434782608700672e-01 1.898211568573174128e-03 1.953609474003314972e-02 1.760534010827541351e-03
-8.662207357859532664e-01 2.048631755941296081e-03 1.974113285541534424e-02 1.912609790451824665e-03
-8.193979933110373537e-01 2.211431892462552458e-03 1.994759589433670044e-02 2.074133837595582008e-03
-7.725752508361205528e-01 2.372053609488676378e-03 2.017994597554206848e-02 2.224489813670516014e-03
-7.257525083612046402e-01 2.510467122733400433e-03 2.027348056435585022e-02 2.445860300213098526e-03
-6.789297658862878393e-01 2.659904841708003037e-03 2.043486200273036957e-02 2.678844146430492401e-03
-6.321070234113719266e-01 2.833550402061023581e-03 2.053055353462696075e-02 2.810846082866191864e-03
-5.852842809364551258e-01 3.002269382713621329e-03 2.062918804585933685e-02 2.933955518528819084e-03
-5.384615384615392131e-01 3.136202081395895493e-03 2.071016095578670502e-02 3.144611138850450516e-03
-4.916387959866224122e-01 3.305562585516774125e-03 2.085880376398563385e-02 3.315595909953117371e-03
-4.448160535117064995e-01 3.453280663155482329e-03 2.082040160894393921e-02 3.407944692298769951e-03
-3.979933110367896987e-01 3.611064439320018499e-03 2.070292457938194275e-02 3.488559275865554810e-03
-3.511705685618737860e-01 3.787528424107212965e-03 2.082356438040733337e-02 3.613358130678534508e-03
-3.043478260869569851e-01 3.965868284998831823e-03 2.098787017166614532e-02 3.731866599991917610e-03
-2.575250836120410725e-01 4.120056304519953069e-03 2.102602086961269379e-02 3.878534538671374321e-03
-2.107023411371242716e-01 4.268745236404364839e-03 2.107108756899833679e-02 3.999398555606603622e-03
-1.638795986622074707e-01 4.457507767648520580e-03 2.125077322125434875e-02 4.141292069107294083e-03
-1.170568561872915581e-01 4.620327660721542176e-03 2.150308527052402496e-02 4.294442478567361832e-03
-7.023411371237475720e-02 4.793717156017681703e-03 2.170435711741447449e-02 4.507910460233688354e-03
-2.341137123745884452e-02 4.960581366192766579e-03 2.193175628781318665e-02 4.694095812737941742e-03
2.341137123745795634e-02 5.120861272321241935e-03 2.220052853226661682e-02 4.880738444626331329e-03
7.023411371237386902e-02 5.291859231706693215e-03 2.244912832975387573e-02 5.114617757499217987e-03
1.170568561872906699e-01 5.478500382881869302e-03 2.256201393902301788e-02 5.306784529238939285e-03
1.638795986622065826e-01 5.658150608893643650e-03 2.269030548632144928e-02 5.506021901965141296e-03
2.107023411371233834e-01 5.818839492978679709e-03 2.285017445683479309e-02 5.706981755793094635e-03
2.575250836120392961e-01 6.015916372366484494e-03 2.294688485562801361e-02 5.984044633805751801e-03
3.043478260869560970e-01 6.183379712230030294e-03 2.279866859316825867e-02 6.142850965261459351e-03
3.511705685618720096e-01 6.347654378465041741e-03 2.274417318403720856e-02 6.330540403723716736e-03
3.979933110367888105e-01 6.505425208976325403e-03 2.268045581877231598e-02 6.561290007084608078e-03
4.448160535117047232e-01 6.661370665343854455e-03 2.275670506060123444e-02 6.780972238630056381e-03
4.916387959866215240e-01 6.819398439010456413e-03 2.265101857483386993e-02 6.913366261869668961e-03
5.384615384615383249e-01 6.967177736641099427e-03 2.254061959683895111e-02 7.047383114695549011e-03
5.852842809364542376e-01 7.127360112273844854e-03 2.243770658969879150e-02 7.235496304929256439e-03
6.321070234113710384e-01 7.277685273205304617e-03 2.253212220966815948e-02 7.382014766335487366e-03
6.789297658862869511e-01 7.396888146380373869e-03 2.246194519102573395e-02 7.466309703886508942e-03
7.257525083612037520e-01 7.516091019555443987e-03 2.245270833373069763e-02 7.573813199996948242e-03
7.725752508361196647e-01 7.634097513565940053e-03 2.239200659096240997e-02 7.722409907728433609e-03
8.193979933110364655e-01 7.745360182584691902e-03 2.250978350639343262e-02 7.827746681869029999e-03
8.662207357859523782e-01 7.849953345400038224e-03 2.245464175939559937e-02 7.914181798696517944e-03
9.130434782608691791e-01 7.931816749075041098e-03 2.244791015982627869e-02 7.949265651404857635e-03
9.598662207357850917e-01 8.005338236959818818e-03 2.233101613819599152e-02 8.073250763118267059e-03
1.006688963210701004e+00 8.069181019347379524e-03 2.235508523881435394e-02 8.151624351739883423e-03
1.053511705685618693e+00 8.108175731212976037e-03 2.218421548604965210e-02 8.228554390370845795e-03
1.100334448160534606e+00 8.134483059707490332e-03 2.194064483046531677e-02 8.214486762881278992e-03
1.147157190635450519e+00 8.143614600908514328e-03 2.156530879437923431e-02 8.252612315118312836e-03
1.193979933110366431e+00 8.130400219769752176e-03 2.142478711903095245e-02 8.291515521705150604e-03
1.240802675585284121e+00 8.105316051265146204e-03 2.099092304706573486e-02 8.243115618824958801e-03
1.287625418060200033e+00 8.040606666592141349e-03 2.057964354753494263e-02 8.134635165333747864e-03
1.334448160535115946e+00 7.975897281919138229e-03 2.000557631254196167e-02 8.059667423367500305e-03
1.381270903010033635e+00 7.882496660507339048e-03 1.966273412108421326e-02 7.935914210975170135e-03
1.428093645484949548e+00 7.774921208413594284e-03 1.906665787100791931e-02 7.766230497509241104e-03
1.474916387959865460e+00 7.624622495850762530e-03 1.859987527132034302e-02 7.573153357952833176e-03
1.521739130434781373e+00 7.454575500467057296e-03 1.793568208813667297e-02 7.489770185202360153e-03
1.568561872909699062e+00 7.261728476928592385e-03 1.743666827678680420e-02 7.243474014103412628e-03
1.615384615384614975e+00 7.038229770968893774e-03 1.688158139586448669e-02 7.016728166490793228e-03
1.662207357859530887e+00 6.792666229340809519e-03 1.628529839217662811e-02 6.711722817271947861e-03
1.709030100334446800e+00 6.506027500264985851e-03 1.559210568666458130e-02 6.532751955091953278e-03
1.755852842809364489e+00 6.189492930920912836e-03 1.509360317140817642e-02 6.222265306860208511e-03
1.802675585284280402e+00 5.834119066352858561e-03 1.451182737946510315e-02 5.865577142685651779e-03
1.849498327759196314e+00 5.440600108147316052e-03 1.383665669709444046e-02 5.462982691824436188e-03
1.896321070234112227e+00 5.004256294301592106e-03 1.306725572794675827e-02 5.024346988648176193e-03
1.943143812709029916e+00 4.545536541719043082e-03 1.244925241917371750e-02 4.595739766955375671e-03
1.989966555183945829e+00 4.027828126756985774e-03 1.172030996531248093e-02 3.990736790001392365e-03
2.036789297658861742e+00 3.428823169931022059e-03 1.088162697851657867e-02 3.311868757009506226e-03
2.083612040133779431e+00 2.793911460416921653e-03 1.009528338909149170e-02 2.671269001439213753e-03
2.130434782608695343e+00 2.135708917613859514e-03 9.303640574216842651e-03 2.043951302766799927e-03
2.177257525083611256e+00 1.462926413397749219e-03 8.443397469818592072e-03 1.436454243957996368e-03
2.224080267558527169e+00 8.898605429201797553e-04 7.598782889544963837e-03 9.524912456981837749e-04
2.270903010033444858e+00 3.405455908517923918e-04 6.826275959610939026e-03 6.011337973177433014e-04
2.317725752508360770e+00 -5.572860428775104245e-05 6.002128589898347855e-03 3.547773521859198809e-04
2.364548494983276683e+00 -2.522900677324389730e-05 5.193133372813463211e-03 1.675997045822441578e-04
2.411371237458192596e+00 3.802730165052106583e-06 4.424168262630701065e-03 7.008182728895917535e-05
2.458193979933110285e+00 2.647649322714942571e-05 3.694709390401840210e-03 5.303789657773450017e-05
2.505016722408026197e+00 3.644965484640369513e-05 2.954764058813452721e-03 6.175669113872572780e-05
2.551839464882942110e+00 3.591492621951415339e-05 2.326501766219735146e-03 8.066470763878896832e-05
2.598662207357858023e+00 3.538019759262459811e-05 1.867717364802956581e-03 8.066470763878896832e-05
2.645484949832775712e+00 4.497708675590724722e-05 1.417376799508929253e-03 8.066470763878896832e-05
2.692307692307691624e+00 4.382121048540701675e-05 1.100126537494361401e-03 8.066470763878896832e-05
2.739130434782607537e+00 3.582633743405721664e-05 7.795286946929991245e-04 8.066470763878896832e-05
2.785953177257525226e+00 3.307737196501830452e-05 5.364770768210291862e-04 8.066470763878896832e-05
2.832775919732441139e+00 3.555665276948284572e-05 4.155994683969765902e-04 8.066470763878896832e-05
2.879598662207357052e+00 3.680080340870866732e-05 3.556632436811923981e-04 8.066470763878896832e-05
2.926421404682272964e+00 3.372841011725573432e-05 2.294349833391606808e-04 8.066470763878896832e-05
2.973244147157190653e+00 3.360393630925708608e-05 1.752970420056954026e-04 8.066470763878896832e-05
3.020066889632106566e+00 3.347782245460381614e-05 1.420832995790988207e-04 8.066470763878896832e-05
3.066889632107022479e+00 3.335052195118574751e-05 1.646144955884665251e-04 8.066470763878896832e-05
3.113712374581938391e+00 3.361200823422116901e-05 1.401890185661613941e-04 8.066470763878896832e-05
3.160535117056856080e+00 3.435908150625763594e-05 1.382550544803962111e-04 8.066470763878896832e-05
3.207357859531771993e+00 3.510615477829407576e-05 1.364321069559082389e-04 8.066470763878896832e-05
3.254180602006687906e+00 3.552052331128980153e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.301003344481603818e+00 3.536548516521798892e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.347826086956521507e+00 3.485846805085981298e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.394648829431437420e+00 3.440693252727171966e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.441471571906353333e+00 3.441591512006260173e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.488294314381271022e+00 3.448219509144339300e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.535117056856186935e+00 3.457504740940672963e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.581939799331102847e+00 3.464964728085918769e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.628762541806018760e+00 3.463736635541890248e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.675585284280936449e+00 3.462273568192402557e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.722408026755852362e+00 3.459943192165700824e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.769230769230768274e+00 3.457612816138999092e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.816053511705684187e+00 3.457039289088667712e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.862876254180601876e+00 3.457244554610475109e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.909698996655517789e+00 3.456856992369374703e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.956521739130433701e+00 3.456204180412531858e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.003344481605349614e+00 3.455190699094716543e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.050167224080267303e+00 3.454217125196637250e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.096989966555183216e+00 3.453265169166324706e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.143812709030099128e+00 3.452358670961648589e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.190635451505015041e+00 3.451591523108608569e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.237458193979932730e+00 3.450819700318162635e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.284280936454848643e+00 3.450027807254776765e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.331103678929764556e+00 3.449235914191389540e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.377926421404682245e+00 3.448459854328313732e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.424749163879598157e+00 3.447747303359700210e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.471571906354514070e+00 3.447034159657742726e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.518394648829429983e+00 3.446321015955785920e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.565217391304347672e+00 3.445594845005912638e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.612040133779263584e+00 3.444829624853599663e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.658862876254179497e+00 3.444056340189995125e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.705685618729095410e+00 3.443248244383730582e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.752508361204013099e+00 3.442415824638762705e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.799331103678929011e+00 3.441559784602174043e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.846153846153844924e+00 3.440663684080471604e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.892976588628760837e+00 3.439764071131914670e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.939799331103678526e+00 3.438875032827911976e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.986622073578594438e+00 3.437989577732809772e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.033444816053510351e+00 3.437176426272490381e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.080267558528428040e+00 3.436436138864838860e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.127090301003343953e+00 3.435693073925966503e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.173913043478259866e+00 3.435003002362573113e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.220735785953175778e+00 3.434323327182542618e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.267558528428093467e+00 3.433641156139759676e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.314381270903009380e+00 3.432946522761825940e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.361204013377925293e+00 3.432248556118705713e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.408026755852841205e+00 3.431538118153711243e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.454849498327758894e+00 3.430805697348339651e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.501672240802674807e+00 3.430073276542967381e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.548494983277590720e+00 3.429333358636389343e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.595317725752506632e+00 3.428590934676645349e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.642140468227424321e+00 3.427849116284731123e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.688963210702340234e+00 3.427110625038263527e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.735785953177256147e+00 3.426372133791796609e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.782608695652173836e+00 3.425632639512366878e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.829431438127089748e+00 3.424890989159573817e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.876254180602005661e+00 3.424148107089050694e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.923076923076921574e+00 3.423432981748954717e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.969899665551839263e+00 3.422767852814654786e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.016722408026755176e+00 3.422102949296796010e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.063545150501671088e+00 3.421438045778937912e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.110367892976587001e+00 3.420776376015350305e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.157190635451504690e+00 3.420151032601720305e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.204013377926420603e+00 3.419525299782656680e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.250836120401336515e+00 3.418899566963593055e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.297658862876252428e+00 3.418243175997090093e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.344481605351170117e+00 3.417539700049210233e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.391304347826086030e+00 3.416836224101331052e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.438127090301001942e+00 3.416138193871349219e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.484949832775917855e+00 3.415447256434050186e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.531772575250835544e+00 3.414769702178602299e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.578595317725751457e+00 3.414136189015422036e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.625418060200667369e+00 3.413550316610545836e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.672240802675585059e+00 3.413040398433144087e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.719063545150500971e+00 3.412549518871356381e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.765886287625416884e+00 3.412105353024729967e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.812709030100332797e+00 3.411703054861119262e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.859531772575250486e+00 3.411314977040962628e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.906354515050166398e+00 3.411082733465928117e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.953177257525082311e+00 3.410881925788492681e-05 1.365860807709395885e-04 8.066470763878896832e-05
7.000000000000000000e+00 3.410681118111056568e-05 1.365860807709395885e-04 8.066470763878896832e-05


==> data/Xloc_SQRe44K.txt <==
# At x=10.02(i.e. data is along Y ) for SQ Re44K-> [y, SA, M1, M2]
-7.000000000000000000e+00 8.208877355548658389e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.953177257525083199e+00 8.207457350493225189e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.906354515050167286e+00 8.206037345437791988e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.859531772575250486e+00 8.204557392726087779e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.812709030100334573e+00 8.204338290732081406e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.765886287625417772e+00 8.204460883126284620e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.719063545150501859e+00 8.204568131747634531e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.672240802675585059e+00 8.204675380368984443e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.625418060200669146e+00 8.204980420597848985e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.578595317725752345e+00 8.205366797938741519e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.531772575250836432e+00 8.205753175279634052e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.484949832775919631e+00 8.206159847412759518e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.438127090301003719e+00 8.207292412408187391e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.391304347826086918e+00 8.208405704947676457e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.344481605351170117e+00 8.209518997487165524e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.297658862876254204e+00 8.210632290026654591e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.250836120401338292e+00 8.213801905070802442e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.204013377926421491e+00 8.217005281769128202e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.157190635451504690e+00 8.220244456780732790e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.110367892976588777e+00 8.223698243658205472e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.063545150501671976e+00 8.227152030535676798e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.016722408026756064e+00 8.229985526666171115e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.969899665551839263e+00 8.232309304164936773e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.923076923076923350e+00 8.234633081663702431e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.876254180602006549e+00 8.236843854636654726e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.829431438127090637e+00 8.238404484166395405e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.782608695652173836e+00 8.240076492497150525e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.735785953177257923e+00 8.242485027808586404e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.688963210702341122e+00 8.244893563120024994e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.642140468227424321e+00 8.247302098431462229e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.595317725752508409e+00 8.249710633742898108e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.548494983277592496e+00 8.252119169054335343e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.501672240802675695e+00 8.253965649600612060e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.454849498327758894e+00 8.255543451022135336e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.408026755852842982e+00 8.257185910402711391e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.361204013377927069e+00 8.258828369783288801e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.314381270903010268e+00 8.260470829163866211e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.267558528428093467e+00 8.262113288544443621e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.220735785953177555e+00 8.265082342108347766e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.173913043478260754e+00 8.268956003941728720e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.127090301003344841e+00 8.273417431908131634e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.080267558528428040e+00 8.278133050334132118e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.033444816053512127e+00 8.282848668760135313e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.986622073578595327e+00 8.282307975632497408e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.939799331103678526e+00 8.281459221629172284e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.892976588628762613e+00 8.281696677887637041e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.846153846153846700e+00 8.282700651358646210e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.799331103678929900e+00 8.283704624829654024e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.752508361204013099e+00 8.287375780056988495e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.705685618729097186e+00 8.292058709138489187e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.658862876254181273e+00 8.296741638219991234e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.612040133779264472e+00 8.301424567301491926e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.565217391304347672e+00 8.304797003463163288e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.518394648829431759e+00 8.307356502926631771e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.471571906354515846e+00 8.310639871988344468e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.424749163879599045e+00 8.313923241050058522e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.377926421404682245e+00 8.315780441379907063e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.331103678929766332e+00 8.314569908861495023e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.284280936454849531e+00 8.313359376343085693e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.237458193979932730e+00 8.310195748369561726e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.190635451505016817e+00 8.305215926476011592e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.143812709030100905e+00 8.300236104582460104e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.096989966555184104e+00 8.295256282688908615e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.050167224080267303e+00 8.300727899692095712e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.003344481605351390e+00 8.307169939485308549e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.956521739130435034e+00 8.330704192792447779e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.909698996655518677e+00 8.357014126954913336e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.862876254180602320e+00 8.383324061117378894e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.816053511705685963e+00 8.388987871525696647e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.769230769230769607e+00 8.387675734665536774e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.722408026755853250e+00 8.373386708484590571e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.675585284280936893e+00 8.352740463274038805e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.628762541806020536e+00 8.311205823483943582e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.581939799331103735e+00 8.265294357668101694e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.535117056856187379e+00 8.219382891852259807e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.488294314381271022e+00 8.177613301885482621e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.441471571906354665e+00 8.232049155025274265e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.394648829431438308e+00 8.322341498536296690e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.347826086956521952e+00 8.466908228137873054e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.301003344481605595e+00 8.645150362735480208e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.254180602006689238e+00 8.823392497333086006e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.207357859531772881e+00 8.856354048981231544e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.160535117056856524e+00 8.639855443650404062e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.113712374581940168e+00 8.484610659937667190e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.066889632107023811e+00 8.365901453150100908e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.020066889632107454e+00 8.247192246362534626e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.973244147157190653e+00 8.128483039574966988e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.926421404682274741e+00 7.851229805429635518e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.879598662207357940e+00 7.630945402209741513e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.832775919732442027e+00 7.473896800931659971e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.785953177257525226e+00 7.363356820466729542e-05 1.368244993500411510e-04 8.066470763878896832e-05
-2.739130434782609314e+00 7.252816840001800468e-05 1.373828854411840439e-04 8.066470763878896832e-05
-2.692307692307692513e+00 7.142276859536870039e-05 1.364564377581700683e-04 8.066470763878896832e-05
-2.645484949832776600e+00 7.377285669746224924e-05 1.364869967801496387e-04 8.066470763878896832e-05
-2.598662207357859799e+00 7.658236945809595913e-05 1.328562502749264240e-04 8.066470763878896832e-05
-2.551839464882943886e+00 7.939188221872961481e-05 1.348275109194219112e-04 8.066470763878896832e-05
-2.505016722408027086e+00 8.101536825399860713e-05 1.383262861054390669e-04 8.066470763878896832e-05
-2.458193979933110285e+00 8.202545803281743203e-05 1.455744204577058554e-04 8.066470763878896832e-05
-2.411371237458194372e+00 8.165555926876159496e-05 1.541772362543269992e-04 8.066470763878896832e-05
-2.364548494983277571e+00 9.510490948505313541e-05 1.372622064081951976e-04 8.066470763878896832e-05
-2.317725752508361658e+00 1.165784859729521546e-04 1.957361382665112615e-04 8.066470763878896832e-05
-2.270903010033444858e+00 1.380520624608515940e-04 1.735777768772095442e-04 8.066470763878896832e-05
-2.224080267558528945e+00 1.595256389487505861e-04 2.107071632053703070e-04 8.066470763878896832e-05
-2.177257525083612144e+00 1.903250759092249284e-04 2.525882446207106113e-04 8.989669004222378135e-05
-2.130434782608696231e+00 2.331562720269503514e-04 2.936618402600288391e-04 1.140549502451904118e-04
-2.083612040133779431e+00 2.759874681446765603e-04 3.638643538579344749e-04 1.299692085012793541e-04
-2.036789297658863518e+00 3.400770456453972826e-04 4.257232649251818657e-04 1.950321893673390150e-04
-1.989966555183946717e+00 4.743888897714631722e-04 5.171598168089985847e-04 2.474644279573112726e-04
-1.943143812709030804e+00 6.087007338975265140e-04 7.165307761169970036e-04 3.970268007833510637e-04
-1.896321070234114003e+00 7.147789745132078747e-04 8.039166568778455257e-04 5.123742739669978619e-04
-1.849498327759198091e+00 8.116448252189106035e-04 9.240552317351102829e-04 6.322484114207327366e-04
-1.802675585284281290e+00 9.085106759246150670e-04 1.083664596080780029e-03 8.285121875815093517e-04
-1.755852842809364489e+00 1.005376526630319530e-03 1.321543939411640167e-03 9.619161719456315041e-04
-1.709030100334448576e+00 1.156190106289392084e-03 1.424986403435468674e-03 1.151282805949449539e-03
-1.662207357859531776e+00 1.328995481949827185e-03 1.534352544695138931e-03 1.333902589976787567e-03
-1.615384615384615863e+00 1.502870485344474580e-03 1.808425411581993103e-03 1.481316401623189449e-03
-1.568561872909699062e+00 1.682555922975694646e-03 2.001247601583600044e-03 1.611333922483026981e-03
-1.521739130434783149e+00 1.862241360606911242e-03 2.173300832509994507e-03 1.756401616148650646e-03
-1.474916387959866348e+00 2.064642722007033800e-03 2.329248934984207153e-03 2.008673502132296562e-03
-1.428093645484950436e+00 2.291913561356785298e-03 2.595060504972934723e-03 2.218620153144001961e-03
-1.381270903010033635e+00 2.519184400706541132e-03 2.764133503660559654e-03 2.417512005195021629e-03
-1.334448160535117722e+00 2.746455240056292629e-03 2.932575996965169907e-03 2.600288717076182365e-03
-1.287625418060200921e+00 2.973726079406048897e-03 3.131543518975377083e-03 2.892325166612863541e-03
-1.240802675585285009e+00 3.162455123260083777e-03 3.340704832226037979e-03 3.175699850544333458e-03
-1.193979933110368208e+00 3.403099776394365606e-03 3.531138412654399872e-03 3.417998086661100388e-03
-1.147157190635452295e+00 3.643744429528642231e-03 3.772635711356997490e-03 3.672456135973334312e-03
-1.100334448160535494e+00 3.884389082662924059e-03 4.003446549177169800e-03 3.934547305107116699e-03
-1.053511705685619582e+00 4.125033735797201985e-03 4.245981108397245407e-03 4.218874033540487289e-03
-1.006688963210702781e+00 4.385552523367267953e-03 4.541722591966390610e-03 4.490884952247142792e-03
-9.598662207357859799e-01 4.657271406634068585e-03 4.838001914322376251e-03 4.717546049505472183e-03
-9.130434782608700672e-01 4.928990289900864012e-03 5.113558843731880188e-03 4.925892222672700882e-03
-8.662207357859532664e-01 5.200709173167664644e-03 5.372434388846158981e-03 5.109210964292287827e-03
-8.193979933110373537e-01 5.483738056640856222e-03 5.666283890604972839e-03 5.349898245185613632e-03
-7.725752508361205528e-01 5.791618481314225568e-03 5.980413407087326050e-03 5.520472303032875061e-03
-7.257525083612046402e-01 6.099498905987588843e-03 6.189396604895591736e-03 5.721683148294687271e-03
-6.789297658862878393e-01 6.379082165490501839e-03 6.508734542876482010e-03 5.918528884649276733e-03
-6.321070234113719266e-01 6.584459227649906710e-03 6.723421160131692886e-03 6.154634524136781693e-03
-5.852842809364551258e-01 6.789836289809314182e-03 7.036043796688318253e-03 6.355138961225748062e-03
-5.384615384615392131e-01 7.078998593641943303e-03 7.299093063920736313e-03 6.593743804842233658e-03
-4.916387959866224122e-01 7.405048960726784597e-03 7.622415665537118912e-03 6.948604248464107513e-03
-4.448160535117064995e-01 7.731099327811618953e-03 7.909898646175861359e-03 7.263632025569677353e-03
-3.979933110367896987e-01 8.026041219896720008e-03 8.180582895874977112e-03 7.568193133920431137e-03
-3.511705685618737860e-01 8.284613697760179196e-03 8.469928987324237823e-03 7.832416333258152008e-03
-3.043478260869569851e-01 8.533044979534151753e-03 8.734691888093948364e-03 8.220680058002471924e-03
-2.575250836120410725e-01 8.763092442048498604e-03 9.046223014593124390e-03 8.569004014134407043e-03
-2.107023411371242716e-01 8.998405852330184848e-03 9.313704445958137512e-03 8.837350644171237946e-03
-1.638795986622074707e-01 9.323640222679226847e-03 9.531654417514801025e-03 9.045866318047046661e-03
-1.170568561872915581e-01 9.648874593028260171e-03 9.734952822327613831e-03 9.269869886338710785e-03
-7.023411371237475720e-02 9.884416406319693205e-03 9.970269165933132172e-03 9.617585688829421997e-03
-2.341137123745884452e-02 1.009589068145672237e-02 1.025369856506586075e-02 9.792091324925422668e-03
2.341137123745795634e-02 1.030939565593333614e-02 1.046353112906217575e-02 9.894073940813541412e-03
7.023411371237386902e-02 1.055184307332776052e-02 1.071967650204896927e-02 1.006292458623647690e-02
1.170568561872906699e-01 1.078164601484039344e-02 1.082681305706501007e-02 1.033221278339624405e-02
1.638795986622065826e-01 1.094941773097421120e-02 1.111516077071428299e-02 1.050563622266054153e-02
2.107023411371233834e-01 1.111550153518768395e-02 1.128122303634881973e-02 1.062910538166761398e-02
2.575250836120392961e-01 1.128158533940115671e-02 1.151113957166671753e-02 1.082055643200874329e-02
3.043478260869560970e-01 1.142202853751988351e-02 1.164169982075691223e-02 1.106741372495889664e-02
3.511705685618720096e-01 1.155249773969629565e-02 1.176081318408250809e-02 1.119625661522150040e-02
3.979933110367888105e-01 1.168296694187270779e-02 1.183846965432167053e-02 1.132199820131063461e-02
4.448160535117047232e-01 1.181343614404911646e-02 1.196451671421527863e-02 1.149891689419746399e-02
4.916387959866215240e-01 1.194390534622553034e-02 1.204272639006376266e-02 1.158763468265533447e-02
5.384615384615383249e-01 1.208446451376154335e-02 1.209191791713237762e-02 1.166277006268501282e-02
5.852842809364542376e-01 1.210003239474722811e-02 1.211661752313375473e-02 1.166366878896951675e-02
6.321070234113710384e-01 1.213237045864487378e-02 1.217545941472053528e-02 1.169143430888652802e-02
6.789297658862869511e-01 1.216470852254251944e-02 1.208460517227649689e-02 1.164114009588956833e-02
7.257525083612037520e-01 1.219704658644016337e-02 1.210512407124042511e-02 1.171630900353193283e-02
7.725752508361196647e-01 1.217561095965967455e-02 1.197951473295688629e-02 1.169213559478521347e-02
8.193979933110364655e-01 1.213087148453146843e-02 1.197402924299240112e-02 1.158894784748554230e-02
8.662207357859523782e-01 1.208613200940326406e-02 1.183321606367826462e-02 1.160275191068649292e-02
9.130434782608691791e-01 1.205628072587807721e-02 1.178941316902637482e-02 1.159204728901386261e-02
9.598662207357850917e-01 1.210281712139224530e-02 1.164710521697998047e-02 1.161149051040410995e-02
1.006688963210701004e+00 1.209866610065235201e-02 1.161511242389678955e-02 1.149954646825790405e-02
1.053511705685618693e+00 1.201061516825932367e-02 1.149698998779058456e-02 1.158466562628746033e-02
1.100334448160534606e+00 1.184085932034513455e-02 1.136611308902502060e-02 1.146102044731378555e-02
1.147157190635450519e+00 1.167110347243094891e-02 1.120766904205083847e-02 1.133954431861639023e-02
1.193979933110366431e+00 1.150134762451675979e-02 1.114815101027488708e-02 1.117186341434717178e-02
1.240802675585284121e+00 1.136760033177642085e-02 1.092923805117607117e-02 1.112228538841009140e-02
1.287625418060200033e+00 1.124616549989067467e-02 1.074268948286771774e-02 1.093379221856594086e-02
1.334448160535115946e+00 1.105314081508867313e-02 1.056463830173015594e-02 1.064983103424310684e-02
1.381270903010033635e+00 1.079619553780634435e-02 1.042965799570083618e-02 1.034781523048877716e-02
1.428093645484949548e+00 1.053925026052402250e-02 1.025139261037111282e-02 1.016868744045495987e-02
1.474916387959865460e+00 1.038329189331525446e-02 1.001141685992479324e-02 1.000539120286703110e-02
1.521739130434781373e+00 1.025908902287081363e-02 9.790595620870590210e-03 9.879789315164089203e-03
1.568561872909699062e+00 1.005575572287884314e-02 9.595371782779693604e-03 9.567002765834331512e-03
1.615384615384614975e+00 9.807542035749197695e-03 9.411420673131942749e-03 9.425389580428600311e-03
1.662207357859530887e+00 9.559328348619550511e-03 9.156528860330581665e-03 9.186012670397758484e-03
1.709030100334446800e+00 9.311114661489903327e-03 8.912816643714904785e-03 9.045799262821674347e-03
1.755852842809364489e+00 9.032253009517139317e-03 8.692857809364795685e-03 8.807311765849590302e-03
1.802675585284280402e+00 8.683705896478580502e-03 8.405039086937904358e-03 8.615128695964813232e-03
1.849498327759196314e+00 8.458026405250966898e-03 8.121285587549209595e-03 8.430902846157550812e-03
1.896321070234112227e+00 8.232356794656515639e-03 7.866564206779003143e-03 8.150293491780757904e-03
1.943143812709029916e+00 8.006687184062057441e-03 7.687236182391643524e-03 7.894633337855339050e-03
1.989966555183945829e+00 7.781017573467607917e-03 7.434183266013860703e-03 7.693049497902393341e-03
2.036789297658861742e+00 7.555347962873158393e-03 7.181058637797832489e-03 7.389516104012727737e-03
2.083612040133779431e+00 7.264178964572631444e-03 6.873107515275478363e-03 7.098233327269554138e-03
2.130434782608695343e+00 6.920384331635949515e-03 6.620727945119142532e-03 6.799571216106414795e-03
2.177257525083611256e+00 6.690347550895337295e-03 6.311508361250162125e-03 6.546511780470609665e-03
2.224080267558527169e+00 6.470093074065764484e-03 6.103111896663904190e-03 6.306582130491733551e-03
2.270903010033444858e+00 6.227950474823187171e-03 5.741299595683813095e-03 6.119880825281143188e-03
2.317725752508360770e+00 5.931530907197903567e-03 5.443709902465343475e-03 5.803180858492851257e-03
2.364548494983276683e+00 5.635111339572619962e-03 5.152855534106492996e-03 5.539554171264171600e-03
2.411371237458192596e+00 5.358059979903255846e-03 4.973093513399362564e-03 5.229819566011428833e-03
2.458193979933110285e+00 5.150964624872091634e-03 4.861837252974510193e-03 4.993348382413387299e-03
2.505016722408026197e+00 4.981364843808952676e-03 4.728301893919706345e-03 4.788725171238183975e-03
2.551839464882942110e+00 4.824163944479271070e-03 4.621061030775308609e-03 4.635699093341827393e-03
2.598662207357858023e+00 4.666963045149590331e-03 4.590522032231092453e-03 4.437922034412622452e-03
2.645484949832775712e+00 4.509762145819902653e-03 4.622126463800668716e-03 4.297757986932992935e-03
2.692307692307691624e+00 4.446038560936764299e-03 4.761819727718830109e-03 4.210567567497491837e-03
2.739130434782607537e+00 4.640068014882289642e-03 4.856802057474851608e-03 4.375229589641094208e-03
2.785953177257525226e+00 4.834097468827823658e-03 5.040491465479135513e-03 4.483731929212808609e-03
2.832775919732441139e+00 5.028967971575074372e-03 5.300575867295265198e-03 4.467670805752277374e-03
2.879598662207357052e+00 5.224971610403245439e-03 5.611939355731010437e-03 4.693952389061450958e-03
2.926421404682272964e+00 5.408636966697043247e-03 5.811600014567375183e-03 5.003280472010374069e-03
2.973244147157190653e+00 5.463924256532302556e-03 5.970159545540809631e-03 5.228203721344470978e-03
3.020066889632106566e+00 5.542902493192683466e-03 6.023040972650051117e-03 5.458859726786613464e-03
3.066889632107022479e+00 5.621880729853063509e-03 6.112902890890836716e-03 5.606772843748331070e-03
3.113712374581938391e+00 5.701046659773350081e-03 5.975941661745309830e-03 5.730022210627794266e-03
3.160535117056856080e+00 5.780463417916044226e-03 5.946072749793529510e-03 5.661950912326574326e-03
3.207357859531771993e+00 5.575901552410381622e-03 5.763195920735597610e-03 5.592318717390298843e-03
3.254180602006687906e+00 5.222452176686988648e-03 5.462522618472576141e-03 5.397876258939504623e-03
3.301003344481603818e+00 4.869002800963596542e-03 5.058314185589551926e-03 5.033383145928382874e-03
3.347826086956521507e+00 4.515553425240189690e-03 4.668133333325386047e-03 4.460901487618684769e-03
3.394648829431437420e+00 4.038652426133786458e-03 3.857339033856987953e-03 3.955469001084566116e-03
3.441471571906353333e+00 3.333756766113826243e-03 3.074120730161666870e-03 3.246940439566969872e-03
3.488294314381271022e+00 2.628861106093840008e-03 2.386563690379261971e-03 2.548674121499061584e-03
3.535117056856186935e+00 1.923965446073880011e-03 1.757464138790965080e-03 1.904601580463349819e-03
3.581939799331102847e+00 1.247598503966118773e-03 1.322455471381545067e-03 1.277933362871408463e-03
3.628762541806018760e+00 8.177417221557141099e-04 8.912436314858496189e-04 8.596552652306854725e-04
3.675585284280936449e+00 6.194269028801672929e-04 5.045289872214198112e-04 4.654440563172101974e-04
3.722408026755852362e+00 3.931722940064935850e-04 3.447913331910967827e-04 2.109483466483652592e-04
3.769230769230768274e+00 1.669176851328199856e-04 2.950354246422648430e-04 1.492743613198399544e-04
3.816053511705684187e+00 -5.933692374085375619e-05 2.166878548450767994e-04 5.324281664798036218e-05
3.862876254180601876e+00 -1.397170055403914462e-04 1.316671987297013402e-04 6.376377859851345420e-05
3.909698996655517789e+00 -9.513485803314557958e-05 1.633209903957322240e-04 4.948491914547048509e-05
3.956521739130433701e+00 -5.055271052589969938e-05 1.296231785090640187e-04 7.994424231583252549e-05
4.003344481605349614e+00 2.338748651563404526e-07 1.388492382830008864e-04 8.066470763878896832e-05
4.050167224080267303e+00 4.463932035554536547e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.096989966555183216e+00 7.013316217466754906e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.143812709030099128e+00 9.562700399378973944e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.190635451505015041e+00 1.211208458129118892e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.237458193979932730e+00 1.248981478806215082e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.284280936454848643e+00 1.123183230641433669e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.331103678929764556e+00 1.056839596177771114e-04 1.365860807709395885e-04 8.066470763878896832e-05
4.377926421404682245e+00 9.904959617141061200e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.424749163879598157e+00 9.241523272504435652e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.471571906354514070e+00 8.759858630508865040e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.518394648829429983e+00 8.432270639146489054e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.565217391304347672e+00 7.765309654626144711e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.612040133779263584e+00 6.777062626073478201e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.658862876254179497e+00 5.831384269628046835e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.705685618729095410e+00 6.719036334070551666e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.752508361204013099e+00 7.606688398513087668e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.799331103678929011e+00 8.362342252455770900e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.846153846153844924e+00 9.070013978880272121e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.892976588628760837e+00 9.777685705304771987e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.939799331103678526e+00 9.589914288659644637e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.986622073578594438e+00 9.150091998827154620e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.033444816053510351e+00 8.710269708994664603e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.080267558528428040e+00 8.215483367440663495e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.127090301003343953e+00 7.692569839230125185e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.173913043478259866e+00 7.784791419930417802e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.220735785953175778e+00 7.959099282191689799e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.267558528428093467e+00 8.133407144452965861e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.314381270903009380e+00 8.311824443911570363e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.361204013377925293e+00 8.500183652078686588e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.408026755852841205e+00 8.479434452226782600e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.454849498327758894e+00 8.470975657603720338e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.501672240802674807e+00 8.465155370524427958e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.548494983277590720e+00 8.459335083445136932e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.595317725752506632e+00 8.423860034137467783e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.642140468227424321e+00 8.352654966739810429e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.688963210702340234e+00 8.281449899342157141e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.735785953177256147e+00 8.220854186144190218e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.782608695652173836e+00 8.165526739340544886e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.829431438127089748e+00 8.169124733389770781e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.876254180602005661e+00 8.179592479079903259e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.923076923076921574e+00 8.191413803110091487e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.969899665551839263e+00 8.207130414489979754e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.016722408026755176e+00 8.222848743352069673e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.063545150501671088e+00 8.238749532039312256e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.110367892976587001e+00 8.255514498812728302e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.157190635451504690e+00 8.272914957792955109e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.204013377926420603e+00 8.290315416773177850e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.250836120401336515e+00 8.305474393182981589e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.297658862876252428e+00 8.281321962752755789e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.344481605351170117e+00 8.257169532322528635e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.391304347826086030e+00 8.233707365216259681e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.438127090301001942e+00 8.211825467715237541e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.484949832775917855e+00 8.206220570297844232e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.531772575250835544e+00 8.200615672880449568e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.578595317725751457e+00 8.194818565763842819e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.625418060200667369e+00 8.193366170742305706e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.672240802675585059e+00 8.194770402240961768e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.719063545150500971e+00 8.196174633739617831e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.765886287625416884e+00 8.197578865238273893e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.812709030100332797e+00 8.198029664566668746e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.859531772575250486e+00 8.196063840944201821e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.906354515050166398e+00 8.194077013489924424e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.953177257525082311e+00 8.192090186035647027e-05 1.365860807709395885e-04 8.066470763878896832e-05
7.000000000000000000e+00 8.190103358581368276e-05 1.365860807709395885e-04 8.066470763878896832e-05


==> data/Xloc_SQRe88K.txt <==
# At x=10.02(i.e. data is along Y ) for SQ Re88K-> [y, SA, M1, M2]
-7.000000000000000000e+00 3.420617211412997958e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.953177257525083199e+00 3.419751013801308168e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.906354515050167286e+00 3.418884816189618378e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.859531772575250486e+00 3.417983510251295189e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.812709030100334573e+00 3.417876537984263126e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.765886287625417772e+00 3.417989781423221262e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.719063545150501859e+00 3.418098619742454731e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.672240802675585059e+00 3.418207458061687523e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.625418060200669146e+00 3.418360900382205704e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.578595317725752345e+00 3.418615890290345038e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.531772575250836432e+00 3.418870880198483694e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.484949832775919631e+00 3.419125312434927882e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.438127090301003719e+00 3.419284420716517967e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.391304347826086918e+00 3.419396049308021535e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.344481605351170117e+00 3.419507677899525104e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.297658862876254204e+00 3.419619306491027995e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.250836120401338292e+00 3.421288185110742006e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.204013377926421491e+00 3.422982631381835464e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.157190635451504690e+00 3.424692479351886052e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.110367892976588777e+00 3.426494660927848699e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.063545150501671976e+00 3.428296842503811346e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.016722408026756064e+00 3.429487245819482172e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.969899665551839263e+00 3.430174925566767055e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.923076923076923350e+00 3.430862605314053293e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.876254180602006549e+00 3.431466859439462807e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.829431438127090637e+00 3.431591144991329113e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.782608695652173836e+00 3.431870797020424301e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.735785953177257923e+00 3.433177858227305559e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.688963210702341122e+00 3.434484919434186139e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.642140468227424321e+00 3.435791980641067397e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.595317725752508409e+00 3.437099041847947977e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.548494983277592496e+00 3.438406103054828558e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.501672240802675695e+00 3.439085220702199283e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.454849498327758894e+00 3.439396222672255689e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.408026755852842982e+00 3.439764108576594460e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.361204013377927069e+00 3.440131994480933231e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.314381270903010268e+00 3.440499880385272001e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.267558528428093467e+00 3.440867766289610772e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.220735785953177555e+00 3.442465159489482217e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.173913043478260754e+00 3.444900957139558482e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.127090301003344841e+00 3.447752274448914305e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.080267558528428040e+00 3.450783291008076325e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.033444816053512127e+00 3.453814307567237667e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.986622073578595327e+00 3.452372214328976136e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.939799331103678526e+00 3.450667961949808690e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.892976588628762613e+00 3.449792802869319070e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.846153846153846700e+00 3.449502718618808897e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.799331103678929900e+00 3.449212634368299402e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.752508361204013099e+00 3.451067276136255590e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.705685618729097186e+00 3.454052293507020355e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.658862876254181273e+00 3.457037310877785120e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.612040133779264472e+00 3.460022328248549208e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.565217391304347672e+00 3.462647432269050997e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.518394648829431759e+00 3.465407486550394368e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.471571906354515846e+00 3.468573461611835422e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.424749163879599045e+00 3.471739436673277154e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.377926421404682245e+00 3.472263305587983638e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.331103678929766332e+00 3.467103922841221976e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.284280936454849531e+00 3.461944540094460314e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.237458193979932730e+00 3.455450738324531036e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.190635451505016817e+00 3.447716053160855684e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.143812709030100905e+00 3.439981367997180332e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.096989966555184104e+00 3.432246682833504979e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.050167224080267303e+00 3.438284744012479828e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.003344481605351390e+00 3.445601613503324761e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.956521739130435034e+00 3.474170126674856697e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.909698996655518677e+00 3.506189789134956433e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.862876254180602320e+00 3.538209451595057523e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.816053511705685963e+00 3.546698288874138678e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.769230769230769607e+00 3.547236491079957729e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.722408026755853250e+00 3.523604090723648705e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.675585284280936893e+00 3.488130808414305643e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.628762541806020536e+00 3.429689933312926679e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.581939799331103735e+00 3.366436569750637695e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.535117056856187379e+00 3.303183206188348712e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.488294314381271022e+00 3.230972233291789077e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.441471571906354665e+00 3.327247603518473018e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.394648829431438308e+00 3.486348778017243574e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.347826086956521952e+00 3.713067715298515884e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.301003344481605595e+00 3.981741167603267486e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.254180602006689238e+00 4.250414619908019767e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.207357859531772881e+00 4.269190838279945640e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.160535117056856524e+00 3.858870463425918872e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.113712374581940168e+00 3.548955107585517412e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.066889632107023811e+00 3.298927530155373541e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.020066889632107454e+00 3.048899952725227976e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.973244147157190653e+00 2.798872375295080378e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.926421404682274741e+00 2.304864754010121106e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.879598662207357940e+00 1.974971030090102333e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.832775919732442027e+00 1.766423890337353686e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.785953177257525226e+00 1.615505783893525087e-05 1.366893702652305365e-04 8.066470763878896832e-05
-2.739130434782609314e+00 1.464587677449699199e-05 1.363529154332354665e-04 8.066470763878896832e-05
-2.692307692307692513e+00 1.313669571005870600e-05 1.376437721773982048e-04 8.066470763878896832e-05
-2.645484949832776600e+00 2.099689673314373428e-05 1.353399566141888499e-04 8.066470763878896832e-05
-2.598662207357859799e+00 3.010280466722482383e-05 1.340739836450666189e-04 8.066470763878896832e-05
-2.551839464882943886e+00 3.920871260130574397e-05 1.413144636899232864e-04 8.066470763878896832e-05
-2.505016722408027086e+00 4.488490907833775313e-05 1.456166646676138043e-04 8.066470763878896832e-05
-2.458193979933110285e+00 5.081517506182440548e-05 1.536246272735297680e-04 8.066470763878896832e-05
-2.411371237458194372e+00 5.783752211250021568e-05 1.648249744903296232e-04 8.066470763878896832e-05
-2.364548494983277571e+00 9.209727046169291389e-05 1.598311209818348289e-04 8.066470763878896832e-05
-2.317725752508361658e+00 1.421725722740794498e-04 2.100663114106282592e-04 8.066470763878896832e-05
-2.270903010033444858e+00 1.922478740864669614e-04 1.902889634948223829e-04 8.209668158087879419e-05
-2.224080267558528945e+00 2.423231758988535244e-04 2.501032431609928608e-04 9.336478979093953967e-05
-2.177257525083612144e+00 3.043300743558924370e-04 3.123155329376459122e-04 1.213945870404131711e-04
-2.130434782608696231e+00 3.817305225676243647e-04 3.935393760912120342e-04 1.989916927414014935e-04
-2.083612040133779431e+00 4.591309707793577561e-04 4.810762766283005476e-04 2.391476300545036793e-04
-2.036789297658863518e+00 5.660599568021742155e-04 5.773267475888133049e-04 3.419549611862748861e-04
-1.989966555183946717e+00 7.705298053144191486e-04 7.033468573354184628e-04 4.743901081383228302e-04
-1.943143812709030804e+00 9.749996538266601787e-04 9.813569486141204834e-04 6.641527870669960976e-04
-1.896321070234114003e+00 1.140195749391967849e-03 1.121851615607738495e-03 8.545715827494859695e-04
-1.849498327759198091e+00 1.292577146144837600e-03 1.273514702916145325e-03 1.010369742289185524e-03
-1.802675585284281290e+00 1.444958542897709737e-03 1.506211934611201286e-03 1.244305865839123726e-03
-1.755852842809364489e+00 1.597339939650582307e-03 1.778791891410946846e-03 1.381155103445053101e-03
-1.709030100334448576e+00 1.802507415611402999e-03 1.956437481567263603e-03 1.605148892849683762e-03
-1.662207357859531776e+00 2.023634522775652044e-03 2.092813374474644661e-03 1.839707139879465103e-03
-1.615384615384615863e+00 2.245890196351903439e-03 2.403085120022296906e-03 2.016693819314241409e-03
-1.568561872909699062e+00 2.474276470985708846e-03 2.644901629537343979e-03 2.189819235354661942e-03
-1.521739130434783149e+00 2.702662745619509484e-03 2.855689264833927155e-03 2.358879894018173218e-03
-1.474916387959866348e+00 2.951467939901636708e-03 3.045513294637203217e-03 2.638648729771375656e-03
-1.428093645484950436e+00 3.225601617017893191e-03 3.336847526952624321e-03 2.889913506805896759e-03
-1.381270903010033635e+00 3.499735294134154878e-03 3.547421889379620552e-03 3.118200227618217468e-03
-1.334448160535117722e+00 3.773868971250411361e-03 3.764793043956160545e-03 3.330506617203354836e-03
-1.287625418060200921e+00 4.048002648366673048e-03 3.995369188487529755e-03 3.622581949457526207e-03
-1.240802675585285009e+00 4.278691383102960211e-03 4.254356492310762405e-03 3.943667747080326080e-03
-1.193979933110368208e+00 4.559939278182237495e-03 4.514080937951803207e-03 4.211776889860630035e-03
-1.147157190635452295e+00 4.841187173261511309e-03 4.789472557604312897e-03 4.484024364501237869e-03
-1.100334448160535494e+00 5.122435068340789460e-03 5.081677809357643127e-03 4.767188336700201035e-03
-1.053511705685619582e+00 5.403682963420062407e-03 5.372726358473300934e-03 5.086937453597784042e-03
-1.006688963210702781e+00 5.701654359586704607e-03 5.704224109649658203e-03 5.403575021773576736e-03
-9.598662207357859799e-01 6.009389860094084893e-03 6.082653999328613281e-03 5.648000165820121765e-03
-9.130434782608700672e-01 6.317125360601456505e-03 6.392237264662981033e-03 5.897113122045993805e-03
-8.662207357859532664e-01 6.624860861108836790e-03 6.694003473967313766e-03 6.126599851995706558e-03
-8.193979933110373537e-01 6.947896809604548612e-03 7.011664565652608871e-03 6.425784900784492493e-03
-7.725752508361205528e-01 7.304552537642644561e-03 7.391998544335365295e-03 6.618170533329248428e-03
-7.257525083612046402e-01 7.661208265680733570e-03 7.652334403246641159e-03 6.848609074950218201e-03
-6.789297658862878393e-01 7.990067422551195425e-03 8.064083755016326904e-03 7.107695564627647400e-03
-6.321070234113719266e-01 8.246033134685642682e-03 8.301982656121253967e-03 7.406152784824371338e-03
-5.852842809364551258e-01 8.501998846820096878e-03 8.645662106573581696e-03 7.636254653334617615e-03
-5.384615384615392131e-01 8.838920787998623060e-03 8.941535837948322296e-03 7.904047146439552307e-03
-4.916387959866224122e-01 9.211485265237207357e-03 9.359828196465969086e-03 8.308660238981246948e-03
-4.448160535117064995e-01 9.584049742475784714e-03 9.682905860245227814e-03 8.694221265614032745e-03
-3.979933110367896987e-01 9.922515416361365331e-03 9.991029277443885803e-03 9.038695134222507477e-03
-3.511705685618737860e-01 1.022111563545952811e-02 1.030852831900119781e-02 9.345799684524536133e-03
-3.043478260869569851e-01 1.050888778705997423e-02 1.062023267149925232e-02 9.766915813088417053e-03
-2.575250836120410725e-01 1.077703096846276652e-02 1.094895787537097931e-02 1.017987355589866638e-02
-2.107023411371242716e-01 1.104918148734370872e-02 1.124676316976547241e-02 1.048184279352426529e-02
-1.638795986622074707e-01 1.138976102399490153e-02 1.148279104381799698e-02 1.069848425686359406e-02
-1.170568561872915581e-01 1.173034056064608567e-02 1.169002242386341095e-02 1.100597251206636429e-02
-7.023411371237475720e-02 1.199491300889024559e-02 1.189972367137670517e-02 1.135949324816465378e-02
-2.341137123745884452e-02 1.223909019179408517e-02 1.219467166811227798e-02 1.159930694848299026e-02
2.341137123745795634e-02 1.248395770382733708e-02 1.241387054324150085e-02 1.169147808104753494e-02
7.023411371237386902e-02 1.273866409798007568e-02 1.265956088900566101e-02 1.193802803754806519e-02
1.170568561872906699e-01 1.297396726066458485e-02 1.273007970303297043e-02 1.221391279250383377e-02
1.638795986622065826e-01 1.316108616697915165e-02 1.302490010857582092e-02 1.244610361754894257e-02
2.107023411371233834e-01 1.334691936383451683e-02 1.317410636693239212e-02 1.259474083781242371e-02
2.575250836120392961e-01 1.353275256068988026e-02 1.338973641395568848e-02 1.285134721547365189e-02
3.043478260869560970e-01 1.367697669956051063e-02 1.349027734249830246e-02 1.315015647560358047e-02
3.511705685618720096e-01 1.380266863705093688e-02 1.362213306128978729e-02 1.332046929746866226e-02
3.979933110367888105e-01 1.392836057454137182e-02 1.371106412261724472e-02 1.348906382918357849e-02
4.448160535117047232e-01 1.405405251203180154e-02 1.383568532764911652e-02 1.370527967810630798e-02
4.916387959866215240e-01 1.417974444952223474e-02 1.388510689139366150e-02 1.380936894565820694e-02
5.384615384615383249e-01 1.431277690179534774e-02 1.396650448441505432e-02 1.389513164758682251e-02
5.852842809364542376e-01 1.431832931412935217e-02 1.402037497609853745e-02 1.388285402208566666e-02
6.321070234113710384e-01 1.431413073516526503e-02 1.404750347137451172e-02 1.394330710172653198e-02
6.789297658862869511e-01 1.430993215620118136e-02 1.393801905214786530e-02 1.384838204830884933e-02
7.257525083612037520e-01 1.430573357723709249e-02 1.394519396126270294e-02 1.390572078526020050e-02
7.725752508361196647e-01 1.425803518763649885e-02 1.382071897387504578e-02 1.382066775113344193e-02
8.193979933110364655e-01 1.419148533038613706e-02 1.375051867216825485e-02 1.372912619262933731e-02
8.662207357859523782e-01 1.412493547313577527e-02 1.359430979937314987e-02 1.367393229156732559e-02
9.130434782608691791e-01 1.406888387915947690e-02 1.351487170904874802e-02 1.363786403089761734e-02
9.598662207357850917e-01 1.406669631291957746e-02 1.333779096603393555e-02 1.358995120972394943e-02
1.006688963210701004e+00 1.402750940743025844e-02 1.325229648500680923e-02 1.349159795790910721e-02
1.053511705685618693e+00 1.390423979085142828e-02 1.312714815139770508e-02 1.351587288081645966e-02
1.100334448160534606e+00 1.368591915847817107e-02 1.298596058040857315e-02 1.335925888270139694e-02
1.147157190635450519e+00 1.346759852610492081e-02 1.278690341860055923e-02 1.321815047413110733e-02
1.193979933110366431e+00 1.324927789373166361e-02 1.270541828125715256e-02 1.305008679628372192e-02
1.240802675585284121e+00 1.306989061020875052e-02 1.247438974678516388e-02 1.294024568051099777e-02
1.287625418060200033e+00 1.290381586675704191e-02 1.228030398488044739e-02 1.270246785134077072e-02
1.334448160535115946e+00 1.265909502097657680e-02 1.208288501948118210e-02 1.240473333746194839e-02
1.381270903010033635e+00 1.234415325348247119e-02 1.190893445163965225e-02 1.210450939834117889e-02
1.428093645484949548e+00 1.202921148598837947e-02 1.169841550290584564e-02 1.185566466301679611e-02
1.474916387959865460e+00 1.181831664947226128e-02 1.142524555325508118e-02 1.160819083452224731e-02
1.521739130434781373e+00 1.164013953822967684e-02 1.113890204578638077e-02 1.142740063369274139e-02
1.568561872909699062e+00 1.138668439465320356e-02 1.087454613298177719e-02 1.105975266546010971e-02
1.615384615384614975e+00 1.109053382716173805e-02 1.062440872192382812e-02 1.081624161452054977e-02
1.662207357859530887e+00 1.079438325967027254e-02 1.031571440398693085e-02 1.049640960991382599e-02
1.709030100334446800e+00 1.049823269217880703e-02 9.983422234654426575e-03 1.028835400938987732e-02
1.755852842809364489e+00 1.016394899379949486e-02 9.694816544651985168e-03 9.992524981498718262e-03
1.802675585284280402e+00 9.755941345826125294e-03 9.318107739090919495e-03 9.699299931526184082e-03
1.849498327759196314e+00 9.463018681975000901e-03 8.957863785326480865e-03 9.457390755414962769e-03
1.896321070234112227e+00 9.170104646103204027e-03 8.621891029179096222e-03 9.138132445514202118e-03
1.943143812709029916e+00 8.877190610231396745e-03 8.366179652512073517e-03 8.856171742081642151e-03
1.989966555183945829e+00 8.584276574359599871e-03 8.033953607082366943e-03 8.599346503615379333e-03
2.036789297658861742e+00 8.291362538487804731e-03 7.689405698329210281e-03 8.269215002655982971e-03
2.083612040133779431e+00 7.942758845922440886e-03 7.294774521142244339e-03 7.942986674606800079e-03
2.130434782608695343e+00 7.549411169805357938e-03 6.971152499318122864e-03 7.603236939758062363e-03
2.177257525083611256e+00 7.268770502381254571e-03 6.598699372261762619e-03 7.295146118849515915e-03
2.224080267558527169e+00 6.997821774376319567e-03 6.350401323288679123e-03 6.990761030465364456e-03
2.270903010033444858e+00 6.706548732902762461e-03 5.950898863375186920e-03 6.752869114279747009e-03
2.317725752508360770e+00 6.364876570905239964e-03 5.623834207653999329e-03 6.388592068105936050e-03
2.364548494983276683e+00 6.023204408907718334e-03 5.317920818924903870e-03 6.077099591493606567e-03
2.411371237458192596e+00 5.701716399757238499e-03 5.137849599123001099e-03 5.729624535888433456e-03
2.458193979933110285e+00 5.453131505515444559e-03 5.036588758230209351e-03 5.426349584013223648e-03
2.505016722408026197e+00 5.229668852158455596e-03 4.889006260782480240e-03 5.173980258405208588e-03
2.551839464882942110e+00 5.014513517789988793e-03 4.777392838150262833e-03 4.974678158760070801e-03
2.598662207357858023e+00 4.799358183421521123e-03 4.722717683762311935e-03 4.770178813487291336e-03
2.645484949832775712e+00 4.584202849053045647e-03 4.755111876875162125e-03 4.559390246868133545e-03
2.692307692307691624e+00 4.461404122906633199e-03 4.849128425121307373e-03 4.428708925843238831e-03
2.739130434782607537e+00 4.596707875020313375e-03 4.903130233287811279e-03 4.536130465567111969e-03
2.785953177257525226e+00 4.732011627133998755e-03 5.043801385909318924e-03 4.570049699395895004e-03
2.832775919732441139e+00 4.867987956623080932e-03 5.269330926239490509e-03 4.508707672357559204e-03
2.879598662207357052e+00 5.004870442437119732e-03 5.528006702661514282e-03 4.688820801675319672e-03
2.926421404682272964e+00 5.131881843586308910e-03 5.703956820070743561e-03 4.957249853760004044e-03
2.973244147157190653e+00 5.175501874039855135e-03 5.836316384375095367e-03 5.129649769514799118e-03
3.020066889632106566e+00 5.245999842292051532e-03 5.867603700608015060e-03 5.325019825249910355e-03
3.066889632107022479e+00 5.316497810544247062e-03 5.928755272179841995e-03 5.442410241812467575e-03
3.113712374581938391e+00 5.386750199914761873e-03 5.770837888121604919e-03 5.572945810854434967e-03
3.160535117056856080e+00 5.456674404275417729e-03 5.745339673012495041e-03 5.478717386722564697e-03
3.207357859531771993e+00 5.263871683179877949e-03 5.556456279009580612e-03 5.391318816691637039e-03
3.254180602006687906e+00 4.928758329483613233e-03 5.263661965727806091e-03 5.181396380066871643e-03
3.301003344481603818e+00 4.593644975787349385e-03 4.879330750554800034e-03 4.829802084714174271e-03
3.347826086956521507e+00 4.258531622091070792e-03 4.483652301132678986e-03 4.287505522370338440e-03
3.394648829431437420e+00 3.806954860071247709e-03 3.702683374285697937e-03 3.781170584261417389e-03
3.441471571906353333e+00 3.140289510620009050e-03 2.953093033283948898e-03 3.098658751696348190e-03
3.488294314381271022e+00 2.473624161168745672e-03 2.245771698653697968e-03 2.443941077217459679e-03
3.535117056856186935e+00 1.806958811717507231e-03 1.637364039197564125e-03 1.843558158725500107e-03
3.581939799331102847e+00 1.172122229702149063e-03 1.233144197613000870e-03 1.225519459694623947e-03
3.628762541806018760e+00 7.669252760607781936e-04 8.109746850095689297e-04 8.245007484219968319e-04
3.675585284280936449e+00 5.731246765368764847e-04 4.535778716672211885e-04 4.601537948474287987e-04
3.722408026755852362e+00 3.474189568870182437e-04 3.035709669347852468e-04 2.157672133762389421e-04
3.769230769230768274e+00 1.217132372371601112e-04 2.596662961877882481e-04 1.578655355842784047e-04
3.816053511705684187e+00 -1.039924824126981298e-04 1.973199832718819380e-04 6.633700832026079297e-05
3.862876254180601876e+00 -1.845174807747361934e-04 1.303067256230860949e-04 7.338046998484060168e-05
3.909698996655517789e+00 -1.406745929240383198e-04 1.527556159999221563e-04 5.546555985347367823e-05
3.956521739130433701e+00 -9.683170507334043270e-05 1.284382888115942478e-04 8.188100764527916908e-05
4.003344481605349614e+00 -4.664653255901273827e-05 1.371251710224896669e-04 7.746613846393302083e-05
4.050167224080267303e+00 -2.068561906666437550e-06 1.365860807709395885e-04 7.898033800302073359e-05
4.096989966555183216e+00 2.385397137947756338e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.143812709030099128e+00 4.977650466562156092e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.190635451505015041e+00 7.569903795176554490e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.237458193979932730e+00 7.927870373902130342e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.284280936454848643e+00 6.584268608064037652e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.331103678929764556e+00 5.823971584805839088e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.377926421404682245e+00 5.063674561547611385e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.424749163879598157e+00 4.303377538289412821e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.471571906354514070e+00 3.768646025685245794e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.518394648829429983e+00 3.425112471151427619e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.565217391304347672e+00 2.681944141388274938e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.612040133779263584e+00 1.560439648819693094e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.658862876254179497e+00 4.904172640628329306e-06 1.365860807709395885e-04 8.066470763878896832e-05
4.705685618729095410e+00 1.637605558203813154e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.752508361204013099e+00 2.784793852344836915e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.799331103678929011e+00 3.673699752449912758e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.846153846153844924e+00 4.468718479998592952e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.892976588628760837e+00 5.263737207547271790e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.939799331103678526e+00 4.983478058152491130e-05 1.365860807709395885e-04 8.066470763878896832e-05
4.986622073578594438e+00 4.400547845943420498e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.033444816053510351e+00 3.817617633734351221e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.080267558528428040e+00 3.211442113020629375e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.127090301003343953e+00 2.593371087686712758e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.173913043478259866e+00 2.727913930646229482e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.220735785953175778e+00 2.962888813664099085e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.267558528428093467e+00 3.197863696681978174e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.314381270903009380e+00 3.439211077290783326e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.361204013377925293e+00 3.697220058960786236e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.408026755852841205e+00 3.676517303452560276e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.454849498327758894e+00 3.672906538846735955e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.501672240802674807e+00 3.672965087505558721e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.548494983277590720e+00 3.673023636164380809e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.595317725752506632e+00 3.630926967009724118e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.642140468227424321e+00 3.538038904436928748e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.688963210702340234e+00 3.445150841864137443e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.735785953177256147e+00 3.366760080979109323e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.782608695652173836e+00 3.295568217015842032e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.829431438127089748e+00 3.304659585513768647e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.876254180602005661e+00 3.323110678096150841e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.923076923076921574e+00 3.343603098435650206e-05 1.365860807709395885e-04 8.066470763878896832e-05
5.969899665551839263e+00 3.369969990871525783e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.016722408026755176e+00 3.396312940539823505e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.063545150501671088e+00 3.420112287027451530e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.110367892976587001e+00 3.446203843175197880e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.157190635451504690e+00 3.473981025698670252e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.204013377926420603e+00 3.501758208222140590e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.250836120401336515e+00 3.526369886709832468e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.297658862876252428e+00 3.495464552196233122e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.344481605351170117e+00 3.464559217682632421e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.391304347826086030e+00 3.435232489977100618e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.438127090301001942e+00 3.409379272551854952e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.484949832775917855e+00 3.405514576457457617e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.531772575250835544e+00 3.401649880363058926e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.578595317725751457e+00 3.397538543853208313e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.625418060200667369e+00 3.398896619508306815e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.672240802675585059e+00 3.403853195217061462e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.719063545150500971e+00 3.408809770925815431e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.765886287625416884e+00 3.413766346634570077e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.812709030100332797e+00 3.417154120222283645e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.859531772575250486e+00 3.416346737226842110e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.906354515050166398e+00 3.415501250095168384e-05 1.365860807709395885e-04 8.066470763878896832e-05
6.953177257525082311e+00 3.414655762963495335e-05 1.365860807709395885e-04 8.066470763878896832e-05
7.000000000000000000e+00 3.413810275831820931e-05 1.365860807709395885e-04 8.066470763878896832e-05


==> data/Yloc_CRRe22K.txt <==
# At y=0.02(i.e. data is along X ) for CR Re22K-> [x, SA, M1, M2]
-5.000000000000000000e+00 1.363640000000000110e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.942896935933148050e+00 1.363709886856765926e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.885793871866295213e+00 1.363784175242449830e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.828690807799443263e+00 1.363854406807130473e-04 1.365860807709395885e-04 8.066470763878896832e-05
-4.771587743732590425e+00 1.363913050027267719e-04 1.363474002573639154e-04 8.066470763878896832e-05
-4.714484679665738476e+00 1.363970227213232923e-04 1.381008623866364360e-04 8.066470763878896832e-05
-4.657381615598885638e+00 1.364020339593582606e-04 1.382731425110250711e-04 8.066470763878896832e-05
-4.600278551532033688e+00 1.364064644859543324e-04 1.374763378407806158e-04 8.066470763878896832e-05
-4.543175487465180851e+00 1.364092498154034316e-04 1.389848766848444939e-04 8.066470763878896832e-05
-4.486072423398328901e+00 1.364113182431451804e-04 1.390849502058699727e-04 8.066470763878896832e-05
-4.428969359331476063e+00 1.364130576884396337e-04 1.407652307534590364e-04 8.066470763878896832e-05
-4.371866295264624114e+00 1.364135030713471090e-04 1.375748397549614310e-04 8.066470763878896832e-05
-4.314763231197771276e+00 1.364125565823390903e-04 1.364768540952354670e-04 8.066470763878896832e-05
-4.257660167130919326e+00 1.364110797148466948e-04 1.387566444464027882e-04 8.066470763878896832e-05
-4.200557103064067377e+00 1.364098326378483054e-04 1.372440456179901958e-04 8.066470763878896832e-05
-4.143454038997214539e+00 1.364069608276362528e-04 1.338974252576008439e-04 8.066470763878896832e-05
-4.086350974930361701e+00 1.364040846751679093e-04 1.365872449241578579e-04 8.066470763878896832e-05
-4.029247910863509752e+00 1.364012700888493949e-04 1.365064235869795084e-04 8.066470763878896832e-05
-3.972144846796657358e+00 1.363983795470514527e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.915041782729804964e+00 1.363965245460725391e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.857938718662952571e+00 1.363973680737847914e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.800835654596100177e+00 1.363973435572052154e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.743732590529248228e+00 1.364011362815550216e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.686629526462395390e+00 1.364071877475302879e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.629526462395543440e+00 1.364135578123048338e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.572423398328690602e+00 1.364217948618551962e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.515320334261838653e+00 1.364328223385923738e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.458217270194985815e+00 1.364437057669599376e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.401114206128133866e+00 1.364555215466337957e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.344011142061281472e+00 1.364675918603234259e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.286908077994429078e+00 1.364808140732302888e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.229805013927576685e+00 1.364932443453135773e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.172701949860724291e+00 1.365058096554979284e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.115598885793871897e+00 1.365185524424086013e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.058495821727019504e+00 1.365315613593393409e-04 1.365860807709395885e-04 8.066470763878896832e-05
-3.001392757660167110e+00 1.365432511105939175e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.944289693593314716e+00 1.365535762841738423e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.887186629526462323e+00 1.365636830518996824e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.830083565459609929e+00 1.365723118684909992e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.772980501392757535e+00 1.365809725748091778e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.715877437325905142e+00 1.365879483403389819e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.658774373259053192e+00 1.365917779402890447e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.601671309192200798e+00 1.365964781172798758e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.544568245125348405e+00 1.365998303102123473e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.487465181058496011e+00 1.366007259556100925e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.430362116991643617e+00 1.365994563969496361e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.373259052924791224e+00 1.365963651552432598e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.316155988857938830e+00 1.365920162434092287e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.259052924791086436e+00 1.365863390253642428e-04 1.365860807709395885e-04 8.066470763878896832e-05
-2.201949860724234043e+00 1.365799787722254131e-04 1.337132853223010898e-04 8.066470763878896832e-05
-2.144846796657381649e+00 1.365721144915867363e-04 1.351503160549327731e-04 8.066470763878896832e-05
-2.087743732590529255e+00 1.365633723111809629e-04 1.386373623972758651e-04 8.066470763878896832e-05
-2.030640668523676862e+00 1.365530581272638854e-04 1.385866635246202350e-04 8.066470763878896832e-05
-1.973537604456824468e+00 1.365433677843151390e-04 1.332615647697821259e-04 8.066470763878896832e-05
-1.916434540389972074e+00 1.365338451142080411e-04 1.396698353346437216e-04 8.066470763878896832e-05
-1.859331476323119681e+00 1.365224816569274009e-04 1.266776380361989141e-04 8.066470763878896832e-05
-1.802228412256267731e+00 1.365091401180235650e-04 1.354355190414935350e-04 8.066470763878896832e-05
-1.745125348189415337e+00 1.364984366932790651e-04 1.196095836348831654e-04 8.066470763878896832e-05
-1.688022284122562944e+00 1.364884723657202540e-04 1.227979519171640277e-04 8.066470763878896832e-05
-1.630919220055710550e+00 1.364836754027735455e-04 1.814317656680941582e-04 8.066470763878896832e-05
-1.573816155988858156e+00 1.364867310978640593e-04 1.604860735824331641e-04 8.066470763878896832e-05
-1.516713091922005763e+00 1.364891988889459489e-04 1.633545180084183812e-04 8.066470763878896832e-05
-1.459610027855153369e+00 1.364912061411465295e-04 2.278835454490035772e-04 8.066470763878896832e-05
-1.402506963788300975e+00 1.364972682587788696e-04 2.162838645745068789e-04 8.066470763878896832e-05
-1.345403899721448582e+00 1.365063296251578409e-04 2.412237226963043213e-04 8.066470763878896832e-05
-1.288300835654596188e+00 1.365262549473605729e-04 3.295461065135896206e-04 8.066470763878896832e-05
-1.231197771587743794e+00 1.365452299225426627e-04 3.954577841795980930e-04 8.066470763878896832e-05
-1.174094707520891401e+00 1.365623840184062242e-04 5.078485119156539440e-04 8.066470763878896832e-05
-1.116991643454039007e+00 1.365877410850999693e-04 6.142122438177466393e-04 8.066470763878896832e-05
-1.059888579387186613e+00 1.366196972840393335e-04 7.310447399504482746e-04 8.066470763878896832e-05
-1.002785515320334220e+00 1.366410758375834276e-04 7.510868017561733723e-04 8.066470763878896832e-05
-9.456824512534822702e-01 1.366480605639464735e-04 7.700815331190824509e-04 8.066470763878896832e-05
-8.885793871866294324e-01 1.366580982136848571e-04 7.358272559940814972e-04 8.066470763878896832e-05
-8.314763231197774829e-01 1.367065686567496205e-04 6.834748201072216034e-04 8.066470763878896832e-05
-7.743732590529246451e-01 1.365961144105424868e-04 4.945026012137532234e-04 8.066470763878896832e-05
-7.172701949860726955e-01 1.364382089154526022e-04 4.908107221126556396e-04 8.066470763878896832e-05
-6.601671309192198578e-01 1.370035084162881983e-04 4.465383826754987240e-04 8.066470763878896832e-05
-6.030640668523679082e-01 1.331471753818177291e-04 3.004367463290691376e-04 8.066470763878896832e-05
-5.459610027855150705e-01 1.217124881379489965e-04 2.463325799908488989e-04 8.066470763878896832e-05
-4.888579387186631209e-01 0.000000000000000000e+00 2.402599784545600414e-04 8.033633639570325613e-05
-4.317548746518102831e-01 0.000000000000000000e+00 2.032235934166237712e-04 8.046412403928115964e-05
-3.746518105849583335e-01 0.000000000000000000e+00 1.797109871404245496e-04 8.056029037106782198e-05
-3.175487465181063840e-01 0.000000000000000000e+00 1.600093964952975512e-04 8.052791963564231992e-05
-2.604456824512535462e-01 0.000000000000000000e+00 1.606280711712315679e-04 8.038420492084696889e-05
-2.033426183844015966e-01 0.000000000000000000e+00 1.311253872700035572e-04 8.081302803475409746e-05
-1.462395543175487589e-01 0.000000000000000000e+00 1.234517403645440936e-04 8.049825555644929409e-05
-8.913649025069680931e-02 0.000000000000000000e+00 1.263256272068247199e-04 8.101463754428550601e-05
-3.203342618384397156e-02 0.000000000000000000e+00 1.375977590214461088e-04 8.109139162115752697e-05
2.506963788300797802e-02 0.000000000000000000e+00 1.537086500320583582e-04 8.066470763878896832e-05
8.217270194986081577e-02 0.000000000000000000e+00 1.207617024192586541e-04 8.066470763878896832e-05
1.392757660167127653e-01 0.000000000000000000e+00 1.851801644079387188e-04 8.194848487619310617e-05
1.963788300835656031e-01 0.000000000000000000e+00 2.006601862376555800e-04 6.030817530700005591e-05
2.534818941504175527e-01 0.000000000000000000e+00 2.997388073708862066e-04 -4.513968451647087932e-05
3.105849582172703904e-01 0.000000000000000000e+00 4.602645640261471272e-04 1.121703899116255343e-04
3.676880222841223400e-01 0.000000000000000000e+00 6.520017632283270359e-04 2.453685156069695950e-04
4.247910863509751778e-01 0.000000000000000000e+00 1.117227599024772644e-03 6.584544316865503788e-04
4.818941504178271273e-01 0.000000000000000000e+00 1.724366564303636551e-03 1.550421933643519878e-03
5.389972144846790769e-01 1.579399956515829860e-03 2.710602246224880219e-03 2.580470871180295944e-03
5.961002785515319147e-01 4.541184144727937293e-03 4.016332328319549561e-03 4.028606228530406952e-03
6.532033426183838642e-01 7.467244385792132233e-03 5.134225822985172272e-03 5.349837243556976318e-03
7.103064066852367020e-01 9.201435505041976118e-03 6.460480391979217529e-03 6.706346757709980011e-03
7.674094707520886516e-01 9.819456235046063186e-03 7.823104038834571838e-03 7.624765858054161072e-03
8.245125348189414893e-01 9.700487486561765529e-03 8.943085558712482452e-03 8.314192295074462891e-03
8.816155988857934389e-01 9.119416610459667172e-03 9.676503017544746399e-03 8.385825902223587036e-03
9.387186629526462767e-01 8.274598941192260609e-03 1.071895938366651535e-02 8.696430362761020660e-03
9.958217270194982262e-01 7.305586900985363771e-03 1.136514730751514435e-02 8.086724206805229187e-03
1.052924791086351064e+00 6.435189975162052683e-03 1.194091420620679855e-02 7.276490330696105957e-03
1.110027855153203014e+00 5.926923209691638793e-03 1.244033407419919968e-02 6.759917829185724258e-03
1.167130919220055851e+00 5.703095623242947741e-03 1.305650733411312103e-02 6.912561133503913879e-03
1.224233983286907801e+00 6.252013370188638265e-03 1.341277640312910080e-02 7.224404718726873398e-03
1.281337047353760639e+00 7.404911143402501811e-03 1.384394988417625427e-02 8.076008409261703491e-03
1.338440111420612588e+00 8.960970910161210681e-03 1.411337777972221375e-02 8.941394276916980743e-03
1.395543175487464538e+00 1.074380474138162539e-02 1.455670315772294998e-02 1.024467684328556061e-02
1.452646239554317376e+00 1.243472117001527544e-02 1.482561975717544556e-02 1.173258386552333832e-02
1.509749303621169325e+00 1.410965303901360116e-02 1.493796519935131073e-02 1.363462861627340317e-02
1.566852367688022163e+00 1.559105110935151729e-02 1.502629742026329041e-02 1.541170291602611542e-02
1.623955431754874112e+00 1.681852126917988272e-02 1.528101135045289993e-02 1.648556999862194061e-02
1.681058495821726950e+00 1.759260894433898464e-02 1.524349767714738846e-02 1.782993040978908539e-02
1.738161559888578900e+00 1.799404899921209014e-02 1.537677552551031113e-02 1.868293993175029755e-02
1.795264623955431738e+00 1.802448516608871551e-02 1.517100725322961807e-02 1.872329041361808777e-02
1.852367688022283687e+00 1.765056492577380537e-02 1.529790554195642471e-02 1.834818907082080841e-02
1.909470752089136525e+00 1.669803505089705389e-02 1.533942297101020813e-02 1.708073914051055908e-02
1.966573816155988474e+00 1.541289806422957952e-02 1.523796934634447098e-02 1.548264827579259872e-02
2.023676880222841312e+00 1.362298461030337499e-02 1.507733389735221863e-02 1.353076007217168808e-02
2.080779944289693262e+00 1.152108511165235438e-02 1.506407372653484344e-02 1.126083824783563614e-02
2.137883008356546100e+00 9.111136904013664856e-03 1.482791919261217117e-02 9.196009486913681030e-03
2.194986072423398049e+00 6.522760856222402717e-03 1.475123036652803421e-02 7.279344368726015091e-03
2.252089136490250887e+00 4.183757066654726631e-03 1.453472487628459930e-02 5.206148605793714523e-03
2.309192200557102836e+00 2.278057135205166939e-03 1.449382025748491287e-02 3.763535991311073303e-03
2.366295264623954786e+00 1.171152507624489058e-03 1.438304316252470016e-02 2.486433368176221848e-03
2.423398328690807624e+00 4.796574651707791528e-04 1.439332962036132812e-02 1.533597940579056740e-03
2.480501392757659573e+00 2.600644901977659058e-04 1.412253919988870621e-02 7.443360518664121628e-04
2.537604456824512411e+00 2.400623275761041067e-04 1.396888308227062225e-02 4.747517523355782032e-04
2.594707520891364361e+00 3.184063865536836211e-04 1.371928397566080093e-02 3.473566612228751183e-04
2.651810584958217198e+00 5.684336746108110310e-04 1.361053902655839920e-02 4.695433308370411396e-04
2.708913649025069148e+00 8.510584279348461104e-04 1.329282484948635101e-02 7.959883078001439571e-04
2.766016713091921986e+00 1.381130200511579507e-03 1.307617686688899994e-02 1.394785358570516109e-03
2.823119777158773935e+00 2.046098539115637650e-03 1.294415723532438278e-02 2.033325377851724625e-03
2.880222841225626773e+00 3.015610957965235081e-03 1.288869790732860565e-02 2.946349792182445526e-03
2.937325905292478723e+00 4.062405484639198400e-03 1.267399266362190247e-02 4.170174710452556610e-03
2.994428969359331560e+00 5.281005923667808979e-03 1.250333525240421295e-02 5.460795946419239044e-03
3.051532033426184398e+00 6.647863204384150612e-03 1.228284556418657303e-02 6.992526352405548096e-03
3.108635097493035460e+00 8.014275784300362027e-03 1.208763942122459412e-02 8.370550349354743958e-03
3.165738161559888297e+00 9.375146811223155491e-03 1.178403012454509735e-02 9.693337604403495789e-03
3.222841225626741135e+00 1.068440371251157088e-02 1.162277068942785263e-02 1.096721831709146500e-02
3.279944289693592196e+00 1.191207537040028623e-02 1.151798665523529053e-02 1.215227786451578140e-02
3.337047353760445034e+00 1.295935676141960272e-02 1.144959870725870132e-02 1.305001974105834961e-02
3.394150417827297872e+00 1.386066997764302464e-02 1.128180604428052902e-02 1.400908362120389938e-02
3.451253481894150710e+00 1.456509457653347266e-02 1.121114008128643036e-02 1.477284543216228485e-02
3.508356545961001771e+00 1.507882874355788785e-02 1.118803955614566803e-02 1.521857641637325287e-02
3.565459610027854609e+00 1.535942621653074713e-02 1.121953316032886505e-02 1.550432946532964706e-02
3.622562674094707447e+00 1.541808308820186851e-02 1.132962480187416077e-02 1.557802408933639526e-02
3.679665738161560284e+00 1.520999237785821724e-02 1.158725284039974213e-02 1.541796792298555374e-02
3.736768802228411346e+00 1.485342042482950230e-02 1.179339550435543060e-02 1.497092377394437790e-02
3.793871866295264184e+00 1.419567897047735450e-02 1.213471684604883194e-02 1.421125698834657669e-02
3.850974930362117021e+00 1.340771769037828014e-02 1.225641462951898575e-02 1.343742571771144867e-02
3.908077994428969859e+00 1.240527252837227146e-02 1.253667380660772324e-02 1.226447895169258118e-02
3.965181058495820920e+00 1.130281963454872127e-02 1.276205200701951981e-02 1.133536733686923981e-02
4.022284122562673758e+00 1.003700069517583435e-02 1.306715235114097595e-02 1.005998626351356506e-02
4.079387186629526596e+00 8.725461275796604632e-03 1.329287607222795486e-02 8.709504269063472748e-03
4.136490250696379434e+00 7.364014537666297225e-03 1.364899240434169769e-02 7.516699843108654022e-03
4.193593314763230495e+00 6.081069865396120794e-03 1.384617108851671219e-02 6.150704808533191681e-03
4.250696378830083333e+00 4.877450269534385451e-03 1.407750044018030167e-02 4.979190416634082794e-03
4.307799442896936171e+00 3.808747429302517060e-03 1.416769437491893768e-02 3.962981514632701874e-03
4.364902506963787232e+00 2.963502791429974744e-03 1.446476764976978302e-02 3.103909781202673912e-03
4.422005571030640070e+00 2.316014524870969090e-03 1.463882066309452057e-02 2.375827869400382042e-03
4.479108635097492908e+00 1.836985409153570146e-03 1.490214839577674866e-02 1.921267481520771980e-03
4.536211699164345745e+00 1.608016299687993478e-03 1.509989518672227859e-02 1.568340929225087166e-03
4.593314763231196807e+00 1.589396477781899845e-03 1.558257639408111572e-02 1.642325776629149914e-03
4.650417827298049644e+00 1.784530881669699805e-03 1.591487415134906769e-02 1.634581596590578556e-03
4.707520891364902482e+00 2.090702718782696395e-03 1.629723981022834778e-02 2.011937554925680161e-03
4.764623955431755320e+00 2.617264987720200557e-03 1.657292619347572327e-02 2.526915166527032852e-03
4.821727019498606381e+00 3.269706925964920886e-03 1.705882884562015533e-02 3.149667754769325256e-03
4.878830083565459219e+00 4.032102404749614982e-03 1.735465228557586670e-02 3.948537632822990417e-03
4.935933147632312057e+00 4.881484767441736199e-03 1.778924465179443359e-02 4.888171330094337463e-03
4.993036211699164895e+00 5.818734740562778521e-03 1.810132712125778198e-02 5.746554583311080933e-03
5.050139275766015956e+00 6.796590643298724976e-03 1.862354204058647156e-02 6.643493194133043289e-03
5.107242339832868794e+00 7.793274345523720087e-03 1.892973482608795166e-02 7.575251627713441849e-03
5.164345403899721632e+00 8.773124473692425762e-03 1.927634701132774353e-02 8.564447052776813507e-03
5.221448467966572693e+00 9.742203773028290312e-03 1.949134469032287598e-02 9.564302861690521240e-03
5.278551532033425531e+00 1.063226554701225332e-02 1.983195729553699493e-02 1.048591546714305878e-02
5.335654596100278368e+00 1.147093472170635821e-02 1.989711634814739227e-02 1.140849944204092026e-02
5.392757660167131206e+00 1.221360167332749547e-02 2.013101615011692047e-02 1.222213357686996460e-02
5.449860724233982268e+00 1.283695818912891987e-02 2.019051089882850647e-02 1.283403113484382629e-02
5.506963788300835105e+00 1.339418840819446566e-02 2.048758976161479950e-02 1.333603542298078537e-02
5.564066852367687943e+00 1.378813123371729413e-02 2.049351483583450317e-02 1.374664623290300369e-02
5.621169916434540781e+00 1.407258274073642547e-02 2.061174996197223663e-02 1.392655633389949799e-02
5.678272980501391842e+00 1.421123494855094233e-02 2.058229781687259674e-02 1.414847373962402344e-02
5.735376044568244680e+00 1.424131891914236572e-02 2.071717940270900726e-02 1.415465772151947021e-02
5.792479108635097518e+00 1.410873282077807801e-02 2.061507850885391235e-02 1.410866901278495789e-02
5.849582172701950356e+00 1.386671174500500245e-02 2.062725275754928589e-02 1.386645529419183731e-02
5.906685236768801417e+00 1.350804469790230049e-02 2.057147212326526642e-02 1.356990635395050049e-02
5.963788300835654255e+00 1.298688499949766234e-02 2.066927589476108551e-02 1.304012257605791092e-02
6.020891364902507092e+00 1.242126775465977884e-02 2.053772471845149994e-02 1.252706628292798996e-02
6.077994428969358154e+00 1.170867673628572803e-02 2.054077200591564178e-02 1.178735215216875076e-02
6.135097493036210992e+00 1.092110752547664244e-02 2.039253897964954376e-02 1.097367703914642334e-02
6.192200557103063829e+00 1.010840323561460960e-02 2.029313519597053528e-02 1.002214103937149048e-02
6.249303621169916667e+00 9.210477305291963485e-03 2.009424567222595215e-02 9.176065213978290558e-03
6.306406685236767728e+00 8.304322472710614841e-03 1.999500207602977753e-02 8.146088570356369019e-03
6.363509749303620566e+00 7.404604890628434244e-03 1.984843797981739044e-02 7.244927808642387390e-03
6.420612813370473404e+00 6.522373499481455908e-03 1.979398354887962341e-02 6.502695381641387939e-03
6.477715877437326242e+00 5.720703471919613356e-03 1.958683878183364868e-02 5.717650521546602249e-03
6.534818941504177303e+00 4.985889148490550010e-03 1.952111348509788513e-02 4.958802834153175354e-03
6.591922005571030141e+00 4.344723792032384978e-03 1.936913281679153442e-02 4.334014840424060822e-03
6.649025069637882979e+00 3.850438158406339559e-03 1.923141069710254669e-02 3.928264603018760681e-03
6.706128133704735816e+00 3.523190806319292413e-03 1.899385452270507812e-02 3.579026786610484123e-03
6.763231197771586878e+00 3.353697115721645909e-03 1.888487860560417175e-02 3.347140038385987282e-03
6.820334261838439716e+00 3.313910833026362072e-03 1.869869045913219452e-02 3.304654033854603767e-03
6.877437325905292553e+00 3.445329903386390880e-03 1.871005631983280182e-02 3.436981700360774994e-03
6.934540389972143615e+00 3.691303729390740893e-03 1.857092045247554779e-02 3.645941615104675293e-03
6.991643454038996452e+00 4.101098738770119802e-03 1.854442059993743896e-02 4.034202080219984055e-03
7.048746518105849290e+00 4.584244020669100451e-03 1.845593936741352081e-02 4.483647178858518600e-03
7.105849582172702128e+00 5.152731565878807159e-03 1.838476024568080902e-02 4.964160267263650894e-03
7.162952646239553189e+00 5.788420183398361452e-03 1.829207316040992737e-02 5.547402426600456238e-03
7.220055710306406027e+00 6.444202144028288864e-03 1.830170862376689911e-02 6.229515653103590012e-03
7.277158774373258865e+00 7.120915913151049798e-03 1.833665184676647186e-02 6.964026484638452530e-03
7.334261838440111703e+00 7.789900800531034467e-03 1.846633292734622955e-02 7.548626512289047241e-03
7.391364902506962764e+00 8.437982099704050692e-03 1.854911446571350098e-02 8.257608860731124878e-03
7.448467966573815602e+00 9.058597485216845699e-03 1.871096156537532806e-02 8.956381119787693024e-03
7.505571030640668440e+00 9.625192053975224760e-03 1.878572627902030945e-02 9.630101732909679413e-03
7.562674094707521277e+00 1.014425217113021013e-02 1.888552680611610413e-02 1.020987238734960556e-02
7.619777158774372339e+00 1.057473091111060803e-02 1.893489435315132141e-02 1.069020759314298630e-02
7.676880222841225176e+00 1.095445630231554716e-02 1.904695853590965271e-02 1.115411520004272461e-02
7.733983286908078014e+00 1.124619668025264932e-02 1.907511055469512939e-02 1.150856446474790573e-02
7.791086350974929076e+00 1.145555532678749731e-02 1.933263614773750305e-02 1.163755450397729874e-02
7.848189415041781913e+00 1.159795258075540896e-02 1.945677772164344788e-02 1.183182746171951294e-02
7.905292479108634751e+00 1.162234217895598970e-02 1.961019076406955719e-02 1.175872981548309326e-02
7.962395543175487589e+00 1.157882931505749974e-02 1.967155188322067261e-02 1.173863839358091354e-02
8.019498607242338650e+00 1.144966834476359580e-02 1.981141045689582825e-02 1.159795839339494705e-02
8.076601671309191488e+00 1.124004370032543471e-02 1.977472566068172455e-02 1.133721135556697845e-02
8.133704735376044326e+00 1.096271986206506094e-02 1.983493193984031677e-02 1.109413895756006241e-02
8.190807799442897164e+00 1.057797359526807361e-02 1.983850821852684021e-02 1.074051391333341599e-02
8.247910863509748225e+00 1.016683451686374064e-02 1.997403055429458618e-02 1.023896597325801849e-02
8.305013927576601063e+00 9.702692298053833958e-03 1.990741677582263947e-02 9.793356992304325104e-03
8.362116991643453900e+00 9.166962443548335934e-03 1.993074454367160797e-02 9.246136061847209930e-03
8.419220055710306738e+00 8.612353302233198213e-03 1.983672194182872772e-02 8.706080727279186249e-03
8.476323119777157800e+00 8.043134200026953728e-03 1.986139267683029175e-02 8.122924715280532837e-03
8.533426183844010637e+00 7.466330577640802567e-03 1.972558535635471344e-02 7.471692748367786407e-03
8.590529247910863475e+00 6.915422728028938412e-03 1.979407854378223419e-02 6.979425903409719467e-03
8.647632311977716313e+00 6.363398033464270562e-03 1.982296444475650787e-02 6.469703745096921921e-03
8.704735376044567374e+00 5.897776272982056638e-03 1.999495923519134521e-02 6.016232538968324661e-03
8.761838440111420212e+00 5.476720422063961931e-03 2.001087926328182220e-02 5.585285369306802750e-03
8.818941504178273050e+00 5.143106157638840069e-03 2.016514353454113007e-02 5.239078775048255920e-03
8.876044568245124111e+00 4.896084324785668178e-03 2.020533569157123566e-02 5.021288525313138962e-03
8.933147632311976949e+00 4.748754134605363310e-03 2.038954384624958038e-02 4.821988288313150406e-03
8.990250696378829787e+00 4.717248552085907647e-03 2.033913880586624146e-02 4.726641345769166946e-03
9.047353760445682624e+00 4.801263265102216279e-03 2.045333571732044220e-02 4.764225333929061890e-03
9.104456824512533686e+00 4.952462128305180206e-03 2.044321224093437195e-02 4.902245476841926575e-03
9.161559888579386524e+00 5.250094551154057577e-03 2.069940418004989624e-02 5.111422855406999588e-03
9.218662952646239361e+00 5.571604326597652534e-03 2.077381126582622528e-02 5.416880827397108078e-03
9.275766016713092199e+00 5.996638386123541442e-03 2.092127129435539246e-02 5.858639720827341080e-03
9.332869080779943260e+00 6.448212413542622062e-03 2.106787264347076416e-02 6.314029917120933533e-03
9.389972144846796098e+00 6.941487283925122653e-03 2.134676463901996613e-02 6.843211129307746887e-03
9.447075208913648936e+00 7.448611163011745542e-03 2.143513225018978119e-02 7.329070009291172028e-03
9.504178272980501774e+00 7.957086168793836914e-03 2.170294895768165588e-02 7.848912850022315979e-03
9.561281337047352835e+00 8.461326765597496774e-03 2.191823534667491913e-02 8.351415395736694336e-03
9.618384401114205673e+00 8.948222603684599305e-03 2.238313667476177216e-02 8.748755790293216705e-03
9.675487465181058511e+00 9.393058244184794917e-03 2.258037030696868896e-02 9.235245175659656525e-03
9.732590529247909572e+00 9.799366504017081869e-03 2.285164594650268555e-02 9.622166864573955536e-03
9.789693593314762410e+00 1.017117746354620489e-02 2.308698184788227081e-02 9.964919649064540863e-03
9.846796657381615248e+00 1.050072564306677239e-02 2.334566786885261536e-02 1.032473985105752945e-02
9.903899721448468085e+00 1.074164972016994173e-02 2.350104413926601410e-02 1.059446390718221664e-02
9.961002785515319147e+00 1.094857179056113461e-02 2.361905202269554138e-02 1.081016007810831070e-02
1.001810584958217198e+01 1.109792127612777360e-02 2.383851818740367889e-02 1.095513999462127686e-02
1.007520891364902482e+01 1.115415564458327284e-02 2.417933940887451172e-02 1.097899489104747772e-02
1.013231197771587766e+01 1.117758864258012845e-02 2.428185380995273590e-02 1.100080180913209915e-02
1.018941504178272872e+01 1.112289936891262127e-02 2.437086962163448334e-02 1.095462776720523834e-02
1.024651810584958156e+01 1.101436043951993168e-02 2.446766011416912079e-02 1.083912048488855362e-02
1.030362116991643440e+01 1.084628452455800238e-02 2.458897233009338379e-02 1.064957678318023682e-02
1.036072423398328723e+01 1.060684748043980857e-02 2.462323196232318878e-02 1.042831037193536758e-02
1.041782729805013830e+01 1.035102159477698479e-02 2.466426230967044830e-02 1.017942186444997787e-02
1.047493036211699113e+01 1.000783513285322807e-02 2.465646900236606598e-02 9.879829362034797668e-03
1.053203342618384397e+01 9.662176031175768315e-03 2.491899579763412476e-02 9.529913775622844696e-03
1.058913649025069503e+01 9.262910699007115278e-03 2.485510706901550293e-02 9.145646356046199799e-03
1.064623955431754787e+01 8.840062762504130242e-03 2.494646981358528137e-02 8.742497302591800690e-03
1.070334261838440071e+01 8.416495629177792731e-03 2.492967993021011353e-02 8.264825679361820221e-03
1.076044568245125355e+01 7.982715834401190105e-03 2.496975660324096680e-02 7.848370820283889771e-03
1.081754874651810461e+01 7.560578601986953431e-03 2.489689365029335022e-02 7.392877712845802307e-03
1.087465181058495745e+01 7.162365696188460577e-03 2.486181631684303284e-02 6.976378150284290314e-03
1.093175487465181028e+01 6.777898458045016929e-03 2.492836676537990570e-02 6.658704951405525208e-03
1.098885793871866312e+01 6.470591669349216174e-03 2.508923970162868500e-02 6.388049107044935226e-03
1.104596100278551418e+01 6.172283030420543451e-03 2.508994750678539276e-02 6.151860114187002182e-03
1.110306406685236880e+01 5.964887623159303986e-03 2.526211366057395935e-02 5.964040756225585938e-03
1.116016713091921986e+01 5.795371331726440270e-03 2.534087188541889191e-02 5.818970967084169388e-03
1.121727019498607092e+01 5.731975073494235268e-03 2.541627176105976105e-02 5.725807510316371918e-03
1.127437325905292553e+01 5.714007815991573036e-03 2.541879937052726746e-02 5.606979131698608398e-03
1.133147632311977659e+01 5.755854831654274445e-03 2.552642859518527985e-02 5.624530371278524399e-03
1.138857938718662766e+01 5.900502341148319840e-03 2.550013549625873566e-02 5.729326047003269196e-03
1.144568245125348227e+01 6.081324288233047604e-03 2.568634785711765289e-02 5.884190555661916733e-03
1.150278551532033333e+01 6.316231287594510982e-03 2.572492323815822601e-02 6.105333101004362106e-03
1.155988857938718439e+01 6.590942354706336159e-03 2.570606954395771027e-02 6.406334228813648224e-03
1.161699164345403901e+01 6.878382274227451236e-03 2.564145065844058990e-02 6.721445824950933456e-03
1.167409470752089007e+01 7.197228822909358670e-03 2.567913755774497986e-02 7.068968843668699265e-03
1.173119777158774468e+01 7.520386603377050144e-03 2.554824575781822205e-02 7.395266089588403702e-03
1.178830083565459574e+01 7.832986759336382082e-03 2.550186216831207275e-02 7.760746870189905167e-03
1.184540389972144681e+01 8.146354792949075940e-03 2.538857422769069672e-02 8.117265999317169189e-03
1.190250696378830142e+01 8.436670522227400493e-03 2.542512863874435425e-02 8.415424264967441559e-03
1.195961002785515248e+01 8.697304045439608125e-03 2.519511990249156952e-02 8.652428165078163147e-03
1.201671309192200354e+01 8.949277988537857748e-03 2.510426938533782959e-02 8.896762505173683167e-03
1.207381615598885816e+01 9.147665156170575740e-03 2.503052353858947754e-02 9.078867733478546143e-03
1.213091922005570922e+01 9.331850575033011699e-03 2.507708035409450531e-02 9.242597967386245728e-03
1.218802228412256383e+01 9.432531978995798566e-03 2.489348128437995911e-02 9.343530051410198212e-03
1.224512534818941489e+01 9.531058796411157746e-03 2.494952455163002014e-02 9.465744718909263611e-03
1.230222841225626595e+01 9.570673528910975808e-03 2.487828396260738373e-02 9.498809464275836945e-03
1.235933147632312057e+01 9.587683686807808164e-03 2.512564882636070251e-02 9.440621361136436462e-03
1.241643454038997163e+01 9.522948573188279656e-03 2.510594762861728668e-02 9.369035251438617706e-03
1.247353760445682269e+01 9.451336918818612626e-03 2.526812441647052765e-02 9.252035059034824371e-03
1.253064066852367731e+01 9.339997285102392272e-03 2.541440539062023163e-02 9.099495597183704376e-03
1.258774373259052837e+01 9.180161246902972944e-03 2.556122280657291412e-02 8.951782248914241791e-03
1.264484679665737943e+01 8.994023288545666822e-03 2.558529749512672424e-02 8.760928176343441010e-03
1.270194986072423404e+01 8.798167210149917400e-03 2.574810199439525604e-02 8.594652637839317322e-03
1.275905292479108510e+01 8.551356526944522279e-03 2.585481107234954834e-02 8.424767293035984039e-03
1.281615598885793972e+01 8.315054224912658484e-03 2.615271322429180145e-02 8.154839277267456055e-03
1.287325905292479078e+01 8.059474160791186420e-03 2.624157071113586426e-02 7.883966900408267975e-03
1.293036211699164184e+01 7.802714233866890788e-03 2.642997354269027710e-02 7.606734521687030792e-03
1.298746518105849646e+01 7.552136560984051838e-03 2.643374726176261902e-02 7.376790978014469147e-03
1.304456824512534752e+01 7.306474903168398011e-03 2.672686800360679626e-02 7.116520777344703674e-03
1.310167130919219858e+01 7.080500067405305284e-03 2.676635794341564178e-02 6.870999932289123535e-03
1.315877437325905319e+01 6.895856444461430021e-03 2.692663855850696564e-02 6.697834003716707230e-03
1.321587743732590425e+01 6.717172474580330316e-03 2.708460390567779541e-02 6.551977712661027908e-03
1.327298050139275887e+01 6.586117880121974272e-03 2.755425311625003815e-02 6.435448303818702698e-03
1.333008356545960993e+01 6.472098856783894613e-03 2.768844924867153168e-02 6.329466588795185089e-03
1.338718662952646099e+01 6.473003249362889455e-03 2.806195430457592010e-02 6.318910513073205948e-03
1.344428969359331560e+01 6.521339894967031169e-03 2.809552289545536041e-02 6.406402681022882462e-03
1.350139275766016667e+01 6.569676540571169412e-03 2.854410745203495026e-02 6.395840086042881012e-03
1.355849582172701773e+01 6.615165511896324915e-03 2.858494967222213745e-02 6.529946811497211456e-03
1.361559888579387234e+01 6.791776197255288729e-03 2.891788259148597717e-02 6.704271771013736725e-03
1.367270194986072340e+01 6.969197993555307363e-03 2.912401221692562103e-02 6.881288252770900726e-03
1.372980501392757446e+01 7.159803212924989446e-03 2.959199808537960052e-02 7.081669755280017853e-03
1.378690807799442908e+01 7.390075876936059648e-03 2.984057925641536713e-02 7.226468063890933990e-03
1.384401114206128014e+01 7.626586386785032257e-03 3.020816296339035034e-02 7.510208059102296829e-03
1.390111420612813475e+01 7.881598971253763256e-03 3.044442273676395416e-02 7.790131494402885437e-03
1.395821727019498582e+01 8.141472333736380837e-03 3.084777295589447021e-02 8.043853566050529480e-03
1.401532033426183688e+01 8.401184151337472844e-03 3.103336319327354431e-02 8.301732130348682404e-03
1.407242339832869149e+01 8.623534973568876966e-03 3.136125579476356506e-02 8.574506267905235291e-03
1.412952646239554255e+01 8.832298814918876015e-03 3.158384934067726135e-02 8.828203193843364716e-03
1.418662952646239361e+01 9.041062656268875064e-03 3.220837563276290894e-02 8.967010304331779480e-03
1.424373259052924823e+01 9.225975626063821419e-03 3.239415585994720459e-02 9.191900491714477539e-03
1.430083565459609929e+01 9.381108983069864210e-03 3.288853168487548828e-02 9.362709708511829376e-03
1.435793871866295035e+01 9.502248155073117139e-03 3.307095542550086975e-02 9.528574533760547638e-03
1.441504178272980496e+01 9.596692861153482274e-03 3.337876498699188232e-02 9.611267596483230591e-03
1.447214484679665603e+01 9.659412840999482761e-03 3.346822410821914673e-02 9.661488234996795654e-03
1.452924791086351064e+01 9.678768887442906407e-03 3.366193920373916626e-02 9.705865755677223206e-03
1.458635097493036170e+01 9.666880965144595411e-03 3.379980847239494324e-02 9.738697670400142670e-03
1.464345403899721276e+01 9.654993042846284415e-03 3.392658382654190063e-02 9.644349105656147003e-03
1.470055710306406738e+01 9.574688538291171655e-03 3.391745314002037048e-02 9.602465666830539703e-03
1.475766016713091844e+01 9.475860138489144643e-03 3.405222669243812561e-02 9.500953368842601776e-03
1.481476323119776950e+01 9.377031738687117632e-03 3.395274281501770020e-02 9.352714754641056061e-03
1.487186629526462411e+01 9.216330462566296039e-03 3.411926701664924622e-02 9.231578558683395386e-03
1.492896935933147518e+01 9.050157983157395419e-03 3.405423834919929504e-02 8.982624858617782593e-03
1.498607242339832979e+01 8.876634735325048681e-03 3.417482599616050720e-02 8.794927038252353668e-03
1.504317548746518085e+01 8.676112706218866086e-03 3.421459719538688660e-02 8.591843768954277039e-03
1.510027855153203191e+01 8.473842901004759176e-03 3.442028164863586426e-02 8.383595384657382965e-03
1.515738161559888653e+01 8.271291057905838170e-03 3.427252918481826782e-02 8.207375183701515198e-03
1.521448467966573759e+01 8.085937327441188385e-03 3.442745655775070190e-02 7.986676879227161407e-03
1.527158774373258865e+01 7.871225467178062651e-03 3.435069695115089417e-02 7.874941453337669373e-03
1.532869080779944326e+01 7.656513606914923040e-03 3.423052281141281128e-02 7.616413757205009460e-03
1.538579387186629432e+01 7.517698166876779498e-03 3.397426754236221313e-02 7.278387434780597687e-03
1.544289693593314539e+01 7.396972502409138520e-03 3.409768268465995789e-02 7.004957646131515503e-03
1.550000000000000000e+01 7.270039665555345920e-03 3.429611027240753174e-02 7.200910244137048721e-03


==> data/Yloc_CRRe88K.txt <==
# At y=0.02(i.e. data is along X ) for CR Re88K-> [x, SA, M1, M2]
-5.000000000000000000e+00 3.408410000000000118e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.942896935933148050e+00 3.408495745740170699e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.885793871866295213e+00 3.408598288150758396e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.828690807799443263e+00 3.408705475010138529e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.771587743732590425e+00 3.408825928777961127e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.714484679665738476e+00 3.408967484561526020e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.657381615598885638e+00 3.409144736072758700e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.600278551532033688e+00 3.409319206603186176e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.543175487465180851e+00 3.409509254242383596e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.486072423398328901e+00 3.409716070181628385e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.428969359331476063e+00 3.409948840813563082e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.371866295264624114e+00 3.410170055070781424e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.314763231197771276e+00 3.410393443150581396e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.257660167130919326e+00 3.410628150460496080e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.200557103064067377e+00 3.410874992927471843e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.143454038997214539e+00 3.411107365055085364e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.086350974930361701e+00 3.411334703651187634e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.029247910863509752e+00 3.411549278773120874e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.972144846796657358e+00 3.411765097712253416e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.915041782729804964e+00 3.411960232467875015e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.857938718662952571e+00 3.412127111048772514e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.800835654596100177e+00 3.412295513856515963e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.743732590529248228e+00 3.412426929505377269e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.686629526462395390e+00 3.412536550671464621e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.629526462395543440e+00 3.412618738863117411e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.572423398328690602e+00 3.412681073989102534e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.515320334261838653e+00 3.412695059648738815e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.458217270194985815e+00 3.412692584883728520e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.401114206128133866e+00 3.412652016018586401e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.344011142061281472e+00 3.412593740221739569e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.286908077994429078e+00 3.412484434496987785e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.229805013927576685e+00 3.412364215398203945e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.172701949860724291e+00 3.412206011452529231e-05 1.396614679833874106e-04 8.066470763878896832e-05
-3.115598885793871897e+00 3.412041195181699053e-05 1.211771668749861419e-04 8.066470763878896832e-05
-3.058495821727019504e+00 3.411830341941925649e-05 1.418267929693683982e-04 8.066470763878896832e-05
-3.001392757660167110e+00 3.411624290707585889e-05 1.526801788713783026e-04 8.066470763878896832e-05
-2.944289693593314716e+00 3.411415710200031920e-05 1.504904939793050289e-04 8.066470763878896832e-05
-2.887186629526462323e+00 3.411230152047570294e-05 1.393123529851436615e-04 8.066470763878896832e-05
-2.830083565459609929e+00 3.411036415376800929e-05 1.441060885554179549e-04 8.066470763878896832e-05
-2.772980501392757535e+00 3.410861533465461479e-05 1.328080252278596163e-04 8.066470763878896832e-05
-2.715877437325905142e+00 3.410710532480019561e-05 1.199554099002853036e-04 8.066470763878896832e-05
-2.658774373259053192e+00 3.410642776151630079e-05 1.526615815237164497e-04 8.066470763878896832e-05
-2.601671309192200798e+00 3.410649830673680421e-05 1.399952016072347760e-04 8.066470763878896832e-05
-2.544568245125348405e+00 3.410692821235727912e-05 1.491699804319068789e-04 8.066470763878896832e-05
-2.487465181058496011e+00 3.410801475366484194e-05 1.600251998752355576e-04 8.066470763878896832e-05
-2.430362116991643617e+00 3.410967386179886184e-05 1.116546482080593705e-04 8.066470763878896832e-05
-2.373259052924791224e+00 3.411211449989489801e-05 1.764086773619055748e-04 8.066470763878896832e-05
-2.316155988857938830e+00 3.411453631047160409e-05 1.571431639604270458e-04 8.066470763878896832e-05
-2.259052924791086436e+00 3.411786826698132895e-05 1.481395447626709938e-04 8.066470763878896832e-05
-2.201949860724234043e+00 3.412118336893880152e-05 1.365570351481437683e-04 8.066470763878896832e-05
-2.144846796657381649e+00 3.412487294403452942e-05 1.373226405121386051e-04 8.066470763878896832e-05
-2.087743732590529255e+00 3.412864181282983407e-05 1.486798573751002550e-04 8.066470763878896832e-05
-2.030640668523676862e+00 3.413207168662118232e-05 1.594010100234299898e-04 8.066470763878896832e-05
-1.973537604456824468e+00 3.413601230859965524e-05 1.191768969874829054e-04 8.066470763878896832e-05
-1.916434540389972074e+00 3.413956697110060188e-05 1.721805165288969874e-04 8.066470763878896832e-05
-1.859331476323119681e+00 3.414301342784553412e-05 1.397162122884765267e-04 8.066470763878896832e-05
-1.802228412256267731e+00 3.414588953146384766e-05 1.467610127292573452e-04 8.066470763878896832e-05
-1.745125348189415337e+00 3.414823328686862223e-05 1.692004734650254250e-04 8.066470763878896832e-05
-1.688022284122562944e+00 3.415024454283027060e-05 1.288284693146124482e-04 8.066470763878896832e-05
-1.630919220055710550e+00 3.415177039428659157e-05 1.434660371160134673e-04 8.066470763878896832e-05
-1.573816155988858156e+00 3.415253854154575721e-05 1.545481791254132986e-04 8.066470763878896832e-05
-1.516713091922005763e+00 3.415308197575343872e-05 1.192165727843530476e-04 8.066470763878896832e-05
-1.459610027855153369e+00 3.415348108547793573e-05 1.577099319547414780e-04 8.066470763878896832e-05
-1.402506963788300975e+00 3.415313764527700866e-05 1.237138203578069806e-04 8.066470763878896832e-05
-1.345403899721448582e+00 3.415247858603228932e-05 1.306134217884391546e-04 7.432871643686667085e-05
-1.288300835654596188e+00 3.415114403139783022e-05 1.379491004627197981e-04 8.649561641504988074e-05
-1.231197771587743794e+00 3.415063348461521141e-05 1.348624646198004484e-04 8.622688619652763009e-05
-1.174094707520891401e+00 3.414888632770954867e-05 1.365860807709395885e-04 8.875654748408123851e-05
-1.116991643454039007e+00 3.414640993485107369e-05 1.365860807709395885e-04 7.177113729994744062e-05
-1.059888579387186613e+00 3.414222079584083858e-05 1.365860807709395885e-04 8.020592213142663240e-05
-1.002785515320334220e+00 3.413917055716746249e-05 1.365860807709395885e-04 7.257133984239771962e-05
-9.456824512534822702e-01 3.414082993061229987e-05 1.365860807709395885e-04 9.061115270014852285e-05
-8.885793871866294324e-01 3.413665871565476229e-05 1.365860807709395885e-04 8.523046562913805246e-05
-8.314763231197774829e-01 3.415380897874900330e-05 1.365860807709395885e-04 8.066470763878896832e-05
-7.743732590529246451e-01 3.415470757169528505e-05 1.365860807709395885e-04 8.066470763878896832e-05
-7.172701949860726955e-01 3.417942160974283097e-05 1.347451179753988981e-04 8.066470763878896832e-05
-6.601671309192198578e-01 3.458054325638167023e-05 1.325705379713326693e-04 8.066470763878896832e-05
-6.030640668523679082e-01 3.409613611134849708e-05 1.333014370175078511e-04 7.566386193502694368e-05
-5.459610027855150705e-01 3.173162319883258433e-05 1.328040962107479572e-04 7.600596291013062000e-05
-4.888579387186631209e-01 0.000000000000000000e+00 1.408459211234003305e-04 7.985898264450952411e-05
-4.317548746518102831e-01 0.000000000000000000e+00 1.434197765775024891e-04 8.627445640740916133e-05
-3.746518105849583335e-01 0.000000000000000000e+00 1.302212331211194396e-04 8.073746721493080258e-05
-3.175487465181063840e-01 0.000000000000000000e+00 1.409832329954952002e-04 8.101104322122409940e-05
-2.604456824512535462e-01 0.000000000000000000e+00 1.386950316373258829e-04 8.436344796791672707e-05
-2.033426183844015966e-01 0.000000000000000000e+00 1.329390361206606030e-04 8.668644295539706945e-05
-1.462395543175487589e-01 0.000000000000000000e+00 1.293845562031492591e-04 8.656601130496710539e-05
-8.913649025069680931e-02 0.000000000000000000e+00 1.404612412443384528e-04 7.922197983134537935e-05
-3.203342618384397156e-02 0.000000000000000000e+00 1.360866881441324949e-04 8.248960511991754174e-05
2.506963788300797802e-02 0.000000000000000000e+00 1.859573822002857924e-04 8.063917630352079868e-05
8.217270194986081577e-02 0.000000000000000000e+00 2.333676238777115941e-04 7.837854354875162244e-05
1.392757660167127653e-01 0.000000000000000000e+00 3.267637803219258785e-04 8.230010280385613441e-05
1.963788300835656031e-01 0.000000000000000000e+00 4.628796887118369341e-04 8.175441325874999166e-05
2.534818941504175527e-01 0.000000000000000000e+00 7.514774915762245655e-04 8.406536653637886047e-05
3.105849582172703904e-01 0.000000000000000000e+00 1.161134103313088417e-03 1.365293283015489578e-04
3.676880222841223400e-01 0.000000000000000000e+00 1.781224971637129784e-03 2.464774879626929760e-04
4.247910863509751778e-01 0.000000000000000000e+00 2.538216998800635338e-03 6.031516822986304760e-04
4.818941504178271273e-01 0.000000000000000000e+00 3.576693590730428696e-03 1.396312378346920013e-03
5.389972144846790769e-01 1.637712794732635322e-03 4.888514988124370575e-03 2.365296706557273865e-03
5.961002785515319147e-01 3.679024039374406436e-03 6.401740945875644684e-03 3.790307324379682541e-03
6.532033426183838642e-01 6.018907213498763363e-03 7.674498483538627625e-03 5.478295963257551193e-03
7.103064066852367020e-01 8.150261249461663790e-03 9.121618233621120453e-03 7.346643600612878799e-03
7.674094707520886516e-01 9.896905701439416211e-03 1.032777968794107437e-02 9.035103023052215576e-03
8.245125348189414893e-01 1.104033651949097930e-02 1.129006780683994293e-02 1.073434762656688690e-02
8.816155988857934389e-01 1.183756291718427063e-02 1.164852548390626907e-02 1.218191720545291901e-02
9.387186629526462767e-01 1.252244480027683675e-02 1.230973284691572189e-02 1.327057927846908569e-02
9.958217270194982262e-01 1.312904775451090474e-02 1.254955027252435684e-02 1.387599203735589981e-02
1.052924791086351064e+00 1.367065572859093789e-02 1.268245559185743332e-02 1.400537695735692978e-02
1.110027855153203014e+00 1.405792898929318982e-02 1.250358391553163528e-02 1.421631313860416412e-02
1.167130919220055851e+00 1.420411253762066117e-02 1.258306391537189484e-02 1.384176407009363174e-02
1.224233983286907801e+00 1.417583317279816173e-02 1.238963473588228226e-02 1.333093084394931793e-02
1.281337047353760639e+00 1.371232689005197694e-02 1.220902055501937866e-02 1.248406153172254562e-02
1.338440111420612588e+00 1.291481882458899756e-02 1.202423870563507080e-02 1.097574271261692047e-02
1.395543175487464538e+00 1.161268422756478805e-02 1.199147664010524750e-02 9.321752004325389862e-03
1.452646239554317376e+00 9.915635586532032045e-03 1.168695185333490372e-02 7.835313677787780762e-03
1.509749303621169325e+00 7.532032077938883782e-03 1.150909531861543655e-02 6.040664855390787125e-03
1.566852367688022163e+00 4.557322100869036149e-03 1.125429850071668625e-02 4.142425488680601120e-03
1.623955431754874112e+00 1.682803936931659070e-03 1.129529532045125961e-02 2.890900941565632820e-03
1.681058495821726950e+00 3.605005795417735468e-04 1.102720666676759720e-02 1.656788168475031853e-03
1.738161559888578900e+00 7.094617039749600749e-05 1.098078489303588867e-02 1.241060090251266956e-03
1.795264623955431738e+00 3.304849186732518123e-04 1.081548538058996201e-02 7.799792219884693623e-04
1.852367688022283687e+00 7.209730834533115054e-04 1.098222006112337112e-02 1.307767000980675220e-03
1.909470752089136525e+00 1.524291489405042851e-03 1.112812105566263199e-02 2.067694673314690590e-03
1.966573816155988474e+00 2.592925972848415805e-03 1.126919873058795929e-02 3.257900942116975784e-03
2.023676880222841312e+00 4.058631500171101629e-03 1.137368846684694290e-02 4.683968611061573029e-03
2.080779944289693262e+00 5.756576804959016337e-03 1.165027543902397156e-02 6.347604095935821533e-03
2.137883008356546100e+00 7.586372310182342565e-03 1.174887642264366150e-02 8.409646339714527130e-03
2.194986072423398049e+00 9.468885086666337103e-03 1.201175432652235031e-02 1.009131222963333130e-02
2.252089136490250887e+00 1.129031020058891138e-02 1.215898245573043823e-02 1.210409775376319885e-02
2.309192200557102836e+00 1.298251462972006658e-02 1.251675467938184738e-02 1.346750836819410324e-02
2.366295264623954786e+00 1.444800269359129002e-02 1.270876545459032059e-02 1.503611076623201370e-02
2.423398328690807624e+00 1.568377388537043476e-02 1.309801451861858368e-02 1.620466262102127075e-02
2.480501392757659573e+00 1.662522713151915604e-02 1.331781130284070969e-02 1.729368232190608978e-02
2.537604456824512411e+00 1.724559572866065163e-02 1.353826932609081268e-02 1.781746186316013336e-02
2.594707520891364361e+00 1.750557283716403997e-02 1.369455270469188690e-02 1.824693381786346436e-02
2.651810584958217198e+00 1.747942465893395983e-02 1.387031376361846924e-02 1.804821379482746124e-02
2.708913649025069148e+00 1.705646228469736084e-02 1.399647444486618042e-02 1.762767508625984192e-02
2.766016713091921986e+00 1.632243367841790596e-02 1.415098458528518677e-02 1.680888421833515167e-02
2.823119777158773935e+00 1.529435294575372424e-02 1.423965208232402802e-02 1.545426528900861740e-02
2.880222841225626773e+00 1.393018944008394405e-02 1.440810505300760269e-02 1.376122608780860901e-02
2.937325905292478723e+00 1.231585977074413363e-02 1.438261102885007858e-02 1.202464196830987930e-02
2.994428969359331560e+00 1.051443057039567162e-02 1.442203391343355179e-02 1.025129668414592743e-02
3.051532033426184398e+00 8.620063644265133287e-03 1.433927193284034729e-02 8.441867306828498840e-03
3.108635097493035460e+00 6.750601623425503232e-03 1.431145332753658295e-02 6.762040313333272934e-03
3.165738161559888297e+00 4.978271608837267319e-03 1.411999575793743134e-02 5.095833446830511093e-03
3.222841225626741135e+00 3.458903172656806104e-03 1.413285639137029648e-02 3.927680198103189468e-03
3.279944289693592196e+00 2.281005637712269288e-03 1.389323640614748001e-02 2.756702713668346405e-03
3.337047353760445034e+00 1.470267435201881405e-03 1.383963599801063538e-02 1.788058318197727203e-03
3.394150417827297872e+00 9.410294851579884554e-04 1.365800108760595322e-02 1.079332432709634304e-03
3.451253481894150710e+00 6.902773305487299805e-04 1.353209838271141052e-02 8.191142696887254715e-04
3.508356545961001771e+00 6.315655084337424294e-04 1.332143694162368774e-02 7.004049839451909065e-04
3.565459610027854609e+00 7.617213391427034297e-04 1.322298776358366013e-02 7.074233726598322392e-04
3.622562674094707447e+00 1.061137919069456799e-03 1.309984177350997925e-02 9.529579547233879566e-04
3.679665738161560284e+00 1.537026593312290287e-03 1.318717841058969498e-02 1.553391572088003159e-03
3.736768802228411346e+00 2.109684387892629600e-03 1.309831440448760986e-02 2.144437981769442558e-03
3.793871866295264184e+00 2.891216375588270826e-03 1.320233382284641266e-02 2.900053979828953743e-03
3.850974930362117021e+00 3.753582415352615248e-03 1.313585694879293442e-02 3.735060803592205048e-03
3.908077994428969859e+00 4.769876542992748138e-03 1.313219871371984482e-02 4.746392369270324707e-03
3.965181058495820920e+00 5.827970657179983201e-03 1.304415427148342133e-02 5.797983147203922272e-03
4.022284122562673758e+00 6.953034694782426334e-03 1.311743259429931641e-02 6.951378192752599716e-03
4.079387186629526596e+00 8.076909319628761130e-03 1.303316652774810791e-02 8.012227714061737061e-03
4.136490250696379434e+00 9.189211056512847434e-03 1.320604048669338226e-02 9.083695709705352783e-03
4.193593314763230495e+00 1.024715869466520830e-02 1.317250356078147888e-02 1.003809832036495209e-02
4.250696378830083333e+00 1.121430957045191183e-02 1.322430372238159180e-02 1.095507480204105377e-02
4.307799442896936171e+00 1.208635032564836856e-02 1.312252134084701538e-02 1.192303281277418137e-02
4.364902506963787232e+00 1.283268795080024470e-02 1.322152093052864075e-02 1.270759012550115585e-02
4.422005571030640070e+00 1.342499794334307654e-02 1.320051029324531555e-02 1.337181869894266129e-02
4.479108635097492908e+00 1.388205347852311533e-02 1.330664008855819702e-02 1.398876309394836426e-02
4.536211699164345745e+00 1.417204480524903928e-02 1.331692188978195190e-02 1.428670901805162430e-02
4.593314763231196807e+00 1.428527518102106625e-02 1.362395752221345901e-02 1.437465474009513855e-02
4.650417827298049644e+00 1.421847254937698250e-02 1.379253063350915909e-02 1.437232922762632370e-02
4.707520891364902482e+00 1.403507803469994722e-02 1.399498246610164642e-02 1.401969138532876968e-02
4.764623955431755320e+00 1.364686137063577005e-02 1.409256737679243088e-02 1.370972115546464920e-02
4.821727019498606381e+00 1.312338761596291634e-02 1.437033992260694504e-02 1.304560992866754532e-02
4.878830083565459219e+00 1.246962954533600322e-02 1.449954975396394730e-02 1.241940539330244064e-02
4.935933147632312057e+00 1.167153014568304836e-02 1.479716226458549500e-02 1.160494610667228699e-02
4.993036211699164895e+00 1.074007747232164425e-02 1.490154769271612167e-02 1.067241281270980835e-02
5.050139275766015956e+00 9.767390127139421313e-03 1.527027785778045654e-02 9.769611060619354248e-03
5.107242339832868794e+00 8.740535005881917147e-03 1.553328894078731537e-02 8.676692843437194824e-03
5.164345403899721632e+00 7.671256978509259292e-03 1.576721295714378357e-02 7.588722743093967438e-03
5.221448467966572693e+00 6.611735911247537158e-03 1.585854031145572662e-02 6.596913095563650131e-03
5.278551532033425531e+00 5.593082211265872072e-03 1.616108044981956482e-02 5.588176194578409195e-03
5.335654596100278368e+00 4.678329588654234900e-03 1.625786162912845612e-02 4.661161918193101883e-03
5.392757660167131206e+00 3.875766349793715801e-03 1.649982854723930359e-02 3.880514297634363174e-03
5.449860724233982268e+00 3.250334494881053794e-03 1.664267666637897491e-02 3.247667802497744560e-03
5.506963788300835105e+00 2.741286962316541453e-03 1.698149368166923523e-02 2.908970927819609642e-03
5.564066852367687943e+00 2.438615754779382104e-03 1.722943224012851715e-02 2.479720627889037132e-03
5.621169916434540781e+00 2.347919524889078777e-03 1.748201064765453339e-02 2.435628324747085571e-03
5.678272980501391842e+00 2.448935303112915584e-03 1.752084679901599884e-02 2.471535233780741692e-03
5.735376044568244680e+00 2.681719081833261031e-03 1.791526190936565399e-02 2.725875237956643105e-03
5.792479108635097518e+00 3.128680026068783419e-03 1.798923686146736145e-02 3.096749307587742805e-03
5.849582172701950356e+00 3.671598141338684555e-03 1.817050203680992126e-02 3.566070226952433586e-03
5.906685236768801417e+00 4.320133709058984577e-03 1.836306415498256683e-02 4.196088761091232300e-03
5.963788300835654255e+00 5.087123341066514259e-03 1.873440667986869812e-02 4.870422184467315674e-03
6.020891364902507092e+00 5.873208517534698678e-03 1.888637803494930267e-02 5.573382135480642319e-03
6.077994428969358154e+00 6.713133731718256766e-03 1.923527382314205170e-02 6.438329815864562988e-03
6.135097493036210992e+00 7.566115623567066031e-03 1.933239959180355072e-02 7.290236651897430420e-03
6.192200557103063829e+00 8.423634171203880222e-03 1.965311169624328613e-02 8.135257288813591003e-03
6.249303621169916667e+00 9.220801233236658109e-03 1.968243531882762909e-02 9.022511541843414307e-03
6.306406685236767728e+00 1.000872529541704803e-02 1.991692930459976196e-02 9.822368621826171875e-03
6.363509749303620566e+00 1.069394864651769354e-02 2.004952169954776764e-02 1.062159705907106400e-02
6.420612813370473404e+00 1.135656922413737398e-02 2.042058669030666351e-02 1.121265161782503128e-02
6.477715877437326242e+00 1.188637042709778623e-02 2.053012698888778687e-02 1.181318610906600952e-02
6.534818941504177303e+00 1.235034040051040394e-02 2.078625559806823730e-02 1.226905733346939087e-02
6.591922005571030141e+00 1.272228456602231793e-02 2.092537470161914825e-02 1.273900177329778671e-02
6.649025069637882979e+00 1.297686520852536080e-02 2.119665779173374176e-02 1.304352004081010818e-02
6.706128133704735816e+00 1.311791294272366890e-02 2.121121622622013092e-02 1.326127257198095322e-02
6.763231197771586878e+00 1.314880360962896247e-02 2.142568677663803101e-02 1.341472659260034561e-02
6.820334261838439716e+00 1.308098712097654007e-02 2.156809717416763306e-02 1.343914307653903961e-02
6.877437325905292553e+00 1.291790288443284140e-02 2.195378020405769348e-02 1.330055575817823410e-02
6.934540389972143615e+00 1.263385991954223825e-02 2.203498780727386475e-02 1.306121703237295151e-02
6.991643454038996452e+00 1.226627179278377833e-02 2.231797017157077789e-02 1.267797686159610748e-02
7.048746518105849290e+00 1.178517851953598053e-02 2.247864194214344025e-02 1.218452304601669312e-02
7.105849582172702128e+00 1.125559586814436908e-02 2.266618236899375916e-02 1.160696521401405334e-02
7.162952646239553189e+00 1.062312558205958518e-02 2.268874458968639374e-02 1.094717252999544144e-02
7.220055710306406027e+00 9.954482453058573904e-03 2.277118526399135590e-02 1.021925639361143112e-02
7.277158774373258865e+00 9.241830197830843210e-03 2.280786074697971344e-02 9.468643926084041595e-03
7.334261838440111703e+00 8.491033134782137101e-03 2.307266741991043091e-02 8.753689937293529510e-03
7.391364902506962764e+00 7.747057911134820271e-03 2.307014167308807373e-02 7.951545529067516327e-03
7.448467966573815602e+00 7.005665952076496963e-03 2.323026396334171295e-02 7.147691678255796432e-03
7.505571030640668440e+00 6.310961250958022073e-03 2.333935908973217010e-02 6.404200103133916855e-03
7.562674094707521277e+00 5.663958689172262848e-03 2.342414669692516327e-02 5.790910683572292328e-03
7.619777158774372339e+00 5.135225036087830847e-03 2.335683628916740417e-02 5.173706449568271637e-03
7.676880222841225176e+00 4.659778142776324454e-03 2.341290935873985291e-02 4.718178417533636093e-03
7.733983286908078014e+00 4.338513313165291881e-03 2.339871600270271301e-02 4.400752950459718704e-03
7.791086350974929076e+00 4.138954328345549778e-03 2.361444011330604553e-02 4.183534532785415649e-03
7.848189415041781913e+00 4.056163722756248730e-03 2.359180524945259094e-02 4.147524945437908173e-03
7.905292479108634751e+00 4.132901284987618162e-03 2.369258366525173187e-02 4.208273254334926605e-03
7.962395543175487589e+00 4.309100777742116972e-03 2.370249293744564056e-02 4.335206933319568634e-03
8.019498607242338650e+00 4.600883028261570223e-03 2.374635823071002960e-02 4.558000713586807251e-03
8.076601671309191488e+00 5.001312137989009921e-03 2.364415116608142853e-02 4.846812691539525986e-03
8.133704735376044326e+00 5.440713664122055759e-03 2.358712255954742432e-02 5.244028754532337189e-03
8.190807799442897164e+00 5.961428356990920718e-03 2.350195311009883881e-02 5.730066914111375809e-03
8.247910863509748225e+00 6.498825033002871010e-03 2.358027547597885132e-02 6.169827654957771301e-03
8.305013927576601063e+00 7.069832642610939140e-03 2.344271913170814514e-02 6.684840191155672073e-03
8.362116991643453900e+00 7.620308658105024585e-03 2.342485636472702026e-02 7.263954728841781616e-03
8.419220055710306738e+00 8.166545444379114116e-03 2.330825664103031158e-02 7.829672656953334808e-03
8.476323119777157800e+00 8.693393346002869365e-03 2.319486066699028015e-02 8.371196687221527100e-03
8.533426183844010637e+00 9.175423924905334871e-03 2.304005622863769531e-02 8.831973187625408173e-03
8.590529247910863475e+00 9.612322758565444367e-03 2.293350175023078918e-02 9.321684949100017548e-03
8.647632311977716313e+00 9.991817900073026587e-03 2.281505241990089417e-02 9.679688140749931335e-03
8.704735376044567374e+00 1.031100662880775343e-02 2.278645895421504974e-02 9.969778358936309814e-03
8.761838440111420212e+00 1.056565766794865038e-02 2.263129130005836487e-02 1.023565325886011124e-02
8.818941504178273050e+00 1.073670757077685098e-02 2.254746854305267334e-02 1.037896797060966492e-02
8.876044568245124111e+00 1.086715023294694028e-02 2.249064669013023376e-02 1.050611305981874466e-02
8.933147632311976949e+00 1.088368741558617958e-02 2.236176840960979462e-02 1.056648883968591690e-02
8.990250696378829787e+00 1.086696201708325753e-02 2.220346219837665558e-02 1.054315827786922455e-02
9.047353760445682624e+00 1.074580916720913742e-02 2.215630747377872467e-02 1.053164247423410416e-02
9.104456824512533686e+00 1.059893935108547139e-02 2.200914733111858368e-02 1.040903758257627487e-02
9.161559888579386524e+00 1.033363900963220686e-02 2.199332974851131439e-02 1.010067760944366455e-02
9.218662952646239361e+00 1.005468213596344591e-02 2.186131477355957031e-02 9.851089678704738617e-03
9.275766016713092199e+00 9.701793760117011223e-03 2.178631350398063660e-02 9.492636658251285553e-03
9.332869080779943260e+00 9.303382104459861565e-03 2.171353250741958618e-02 9.109760634601116180e-03
9.389972144846796098e+00 8.869877866768139871e-03 2.161571756005287170e-02 8.640121668577194214e-03
9.447075208913648936e+00 8.403862096437238194e-03 2.156151644885540009e-02 8.160078898072242737e-03
9.504178272980501774e+00 7.936553598844731452e-03 2.157624624669551849e-02 7.695120293647050858e-03
9.561281337047352835e+00 7.452081164583513641e-03 2.160933427512645721e-02 7.243203930556774139e-03
9.618384401114205673e+00 6.987628013288893492e-03 2.183496393263339996e-02 6.833961233496665955e-03
9.675487465181058511e+00 6.544751866323511753e-03 2.180992066860198975e-02 6.332146935164928436e-03
9.732590529247909572e+00 6.147443280034087763e-03 2.198511175811290741e-02 5.925662815570831299e-03
9.789693593314762410e+00 5.793410231119113137e-03 2.198772318661212921e-02 5.594949703663587570e-03
9.846796657381615248e+00 5.489122941097600815e-03 2.205572277307510376e-02 5.283913575112819672e-03
9.903899721448468085e+00 5.310917628691231088e-03 2.206075750291347504e-02 5.070561543107032776e-03
9.961002785515319147e+00 5.174804508679309474e-03 2.212530001997947693e-02 4.945437889546155930e-03
1.001810584958217198e+01 5.120861272321241935e-03 2.220052853226661682e-02 4.880738444626331329e-03
1.007520891364902482e+01 5.191197858311188441e-03 2.239677682518959045e-02 4.937021527439355850e-03
1.013231197771587766e+01 5.310789811900323669e-03 2.234037965536117554e-02 4.992397967725992203e-03
1.018941504178272872e+01 5.529506005285697232e-03 2.243043482303619385e-02 5.238023586571216583e-03
1.024651810584958156e+01 5.807674664784092007e-03 2.254065126180648804e-02 5.554713774472475052e-03
1.030362116991643440e+01 6.142944774482299482e-03 2.272949554026126862e-02 5.864022765308618546e-03
1.036072423398328723e+01 6.535426922962692814e-03 2.286620065569877625e-02 6.268462631851434708e-03
1.041782729805013830e+01 6.928366889798298449e-03 2.315665781497955322e-02 6.792422384023666382e-03
1.047493036211699113e+01 7.357575369873536192e-03 2.342996001243591309e-02 7.246327120810747147e-03
1.053203342618384397e+01 7.785772843160819641e-03 2.400882542133331299e-02 7.631445303559303284e-03
1.058913649025069503e+01 8.210457962398071824e-03 2.414830960333347321e-02 8.076434955000877380e-03
1.064623955431754787e+01 8.613966144703343736e-03 2.457872591912746429e-02 8.512820117175579071e-03
1.070334261838440071e+01 8.993470976355666391e-03 2.488642930984497070e-02 8.931716904044151306e-03
1.076044568245125355e+01 9.346644307261991330e-03 2.520061656832695007e-02 9.345379658043384552e-03
1.081754874651810461e+01 9.657401336242259215e-03 2.534123882651329041e-02 9.612899273633956909e-03
1.087465181058495745e+01 9.929673116189363657e-03 2.551376819610595703e-02 9.956068359315395355e-03
1.093175487465181028e+01 1.014546113208057883e-02 2.556699700653553009e-02 1.018981728702783585e-02
1.098885793871866312e+01 1.032427174040073843e-02 2.586120925843715668e-02 1.032851170748472214e-02
1.104596100278551418e+01 1.043651269568783915e-02 2.588641457259654999e-02 1.051828358322381973e-02
1.110306406685236880e+01 1.049159706159006646e-02 2.601713873445987701e-02 1.059483364224433899e-02
1.116016713091921986e+01 1.052343820585974546e-02 2.609416656196117401e-02 1.062227692455053329e-02
1.121727019498607092e+01 1.046242483442790146e-02 2.625465393066406250e-02 1.056433375924825668e-02
1.127437325905292553e+01 1.038206792108906096e-02 2.623962052166461945e-02 1.046082749962806702e-02
1.133147632311977659e+01 1.023028456487267215e-02 2.640637755393981934e-02 1.032810285687446594e-02
1.138857938718662766e+01 1.005044279326010141e-02 2.658598683774471283e-02 1.013557333499193192e-02
1.144568245125348227e+01 9.807926837387504621e-03 2.705748565495014191e-02 9.867317043244838715e-03
1.150278551532033333e+01 9.539178689494861099e-03 2.716583386063575745e-02 9.637690149247646332e-03
1.155988857938718439e+01 9.247263367509932566e-03 2.733722887933254242e-02 9.298994205892086029e-03
1.161699164345403901e+01 8.910460237793038987e-03 2.741997689008712769e-02 8.907354436814785004e-03
1.167409470752089007e+01 8.561745417783940201e-03 2.767478302121162415e-02 8.512641303241252899e-03
1.173119777158774468e+01 8.213002467088736241e-03 2.763930894434452057e-02 8.141231723129749298e-03
1.178830083565459574e+01 7.875625794660962714e-03 2.777444757521152496e-02 7.699104491621255875e-03
1.184540389972144681e+01 7.525018260225413771e-03 2.780357934534549713e-02 7.376090623438358307e-03
1.190250696378830142e+01 7.205570380491299609e-03 2.800592221319675446e-02 7.060509175062179565e-03
1.195961002785515248e+01 6.926243751907672740e-03 2.796780690550804138e-02 6.748058367520570755e-03
1.201671309192200354e+01 6.640818024811773884e-03 2.808496542274951935e-02 6.457507144659757614e-03
1.207381615598885816e+01 6.431042122671350170e-03 2.803778648376464844e-02 6.273899227380752563e-03
1.213091922005570922e+01 6.239309626479987853e-03 2.818635664880275726e-02 6.087008398026227951e-03
1.218802228412256383e+01 6.168899181995889103e-03 2.806991152465343475e-02 5.964383948594331741e-03
1.224512534818941489e+01 6.092710670637720149e-03 2.810317091643810272e-02 5.905889905989170074e-03
1.230222841225626595e+01 6.104246580299661426e-03 2.802843414247035980e-02 5.939599126577377319e-03
1.235933147632312057e+01 6.148229419453436241e-03 2.816727757453918457e-02 5.989241413772106171e-03
1.241643454038997163e+01 6.283762009488092631e-03 2.804143354296684265e-02 6.076086312532424927e-03
1.247353760445682269e+01 6.427030058835159210e-03 2.816818654537200928e-02 6.219200789928436279e-03
1.253064066852367731e+01 6.618857522672532551e-03 2.820668928325176239e-02 6.365898996591567993e-03
1.258774373259052837e+01 6.843709904296151753e-03 2.820253185927867889e-02 6.622218992561101913e-03
1.264484679665737943e+01 7.088329726686623186e-03 2.806677855551242828e-02 6.789058912545442581e-03
1.270194986072423404e+01 7.344617306504908592e-03 2.818311192095279694e-02 7.078167051076889038e-03
1.275905292479108510e+01 7.605222612460258748e-03 2.804124541580677032e-02 7.368687540292739868e-03
1.281615598885793972e+01 7.868702945641719432e-03 2.811719104647636414e-02 7.588136009871959686e-03
1.287325905292479078e+01 8.112085770318135450e-03 2.809332311153411865e-02 7.828146219253540039e-03
1.293036211699164184e+01 8.354718123373371108e-03 2.811823226511478424e-02 8.046354167163372040e-03
1.298746518105849646e+01 8.554291050617997966e-03 2.798258513212203979e-02 8.288014680147171021e-03
1.304456824512534752e+01 8.750770328298655351e-03 2.801132015883922577e-02 8.484047837555408478e-03
1.310167130919219858e+01 8.907897929957199479e-03 2.792089059948921204e-02 8.617081679403781891e-03
1.315877437325905319e+01 9.024623265254643617e-03 2.790842205286026001e-02 8.751947432756423950e-03
1.321587743732590425e+01 9.138606322545072755e-03 2.794810011982917786e-02 8.860137313604354858e-03
1.327298050139275887e+01 9.177416588836726646e-03 2.821421809494495392e-02 8.849391713738441467e-03
1.333008356545960993e+01 9.211957072151229220e-03 2.819173596799373627e-02 8.922918699681758881e-03
1.338718662952646099e+01 9.210075463652758407e-03 2.853596024215221405e-02 8.915902115404605865e-03
1.344428969359331560e+01 9.131997277055822065e-03 2.843277342617511749e-02 8.877060376107692719e-03
1.350139275766016667e+01 9.053919090458889193e-03 2.871119044721126556e-02 8.837358094751834869e-03
1.355849582172701773e+01 8.966869050244902564e-03 2.862610854208469391e-02 8.728379383683204651e-03
1.361559888579387234e+01 8.802326049290381746e-03 2.888085320591926575e-02 8.639503270387649536e-03
1.367270194986072340e+01 8.641995401048823897e-03 2.892469801008701324e-02 8.490235544741153717e-03
1.372980501392757446e+01 8.469961063503323936e-03 2.915457822382450104e-02 8.265606127679347992e-03
1.378690807799442908e+01 8.262711634618433165e-03 2.929290384054183960e-02 8.032689802348613739e-03
1.384401114206128014e+01 8.064548723267474933e-03 2.953211404383182526e-02 7.794538978487253189e-03
1.390111420612813475e+01 7.851995917012549731e-03 2.968212217092514038e-02 7.576691918075084686e-03
1.395821727019498582e+01 7.624966249345003361e-03 2.999616973102092743e-02 7.360822055488824844e-03
1.401532033426183688e+01 7.397284395137530832e-03 3.005560487508773804e-02 7.121629547327756882e-03
1.407242339832869149e+01 7.221005539121022089e-03 3.025674633681774139e-02 6.917300168424844742e-03
1.412952646239554255e+01 7.067014485582575820e-03 3.040875308215618134e-02 6.792858708649873734e-03
1.418662952646239361e+01 6.913023432044128683e-03 3.091253526508808136e-02 6.650802213698625565e-03
1.424373259052924823e+01 6.778459220654706879e-03 3.097005933523178101e-02 6.548020523041486740e-03
1.430083565459609929e+01 6.684107136589541656e-03 3.145855292677879333e-02 6.508902646601200104e-03
1.435793871866295035e+01 6.642792517937140886e-03 3.169351816177368164e-02 6.472109816968441010e-03
1.441504178272980496e+01 6.632652917032132688e-03 3.198317438364028931e-02 6.485240068286657333e-03
1.447214484679665603e+01 6.658386468333932044e-03 3.214613720774650574e-02 6.500718649476766586e-03
1.452924791086351064e+01 6.732055449587721896e-03 3.253429755568504333e-02 6.635440047830343246e-03
1.458635097493036170e+01 6.841928066957136609e-03 3.276587650179862976e-02 6.741961464285850525e-03
1.464345403899721276e+01 6.951800684326551322e-03 3.314032778143882751e-02 6.879235152155160904e-03
1.470055710306406738e+01 7.120013574587497930e-03 3.325038030743598938e-02 7.000766228884458542e-03
1.475766016713091844e+01 7.304474881955392435e-03 3.360423445701599121e-02 7.194253150373697281e-03
1.481476323119776950e+01 7.488936189323287806e-03 3.367055580019950867e-02 7.417556829750537872e-03
1.487186629526462411e+01 7.693115343289001762e-03 3.407992795109748840e-02 7.667918223887681961e-03
1.492896935933147518e+01 7.905897951639222557e-03 3.422559052705764771e-02 7.848776876926422119e-03
1.498607242339832979e+01 8.119708327120590818e-03 3.452580794692039490e-02 8.049283176660537720e-03
1.504317548746518085e+01 8.325780048832174055e-03 3.472673520445823669e-02 8.261375129222869873e-03
1.510027855153203191e+01 8.508009284364310282e-03 3.525978699326515198e-02 8.389124646782875061e-03
1.515738161559888653e+01 8.686391068074715907e-03 3.519827499985694885e-02 8.685092441737651825e-03
1.521448467966573759e+01 8.855343248457620692e-03 3.557295724749565125e-02 8.791728876531124115e-03
1.527158774373258865e+01 8.985961546489781154e-03 3.577637672424316406e-02 9.070332162082195282e-03
1.532869080779944326e+01 9.116579844521952025e-03 3.578142821788787842e-02 9.211791679263114929e-03
1.538579387186629432e+01 9.203323678087151766e-03 3.552899509668350220e-02 9.098748676478862762e-03
1.544289693593314539e+01 9.250913761997851467e-03 3.579652309417724609e-02 9.133627638220787048e-03
1.550000000000000000e+01 9.294473010027091281e-03 3.601914644241333008e-02 9.492998942732810974e-03


==> data/Yloc_SQRe44K.txt <==
# At y=0.02(i.e. data is along X ) for SQ Re44K-> [x, SA, M1, M2]
-5.000000000000000000e+00 8.181819999999999534e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.942896935933148050e+00 8.182566745180695528e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.885793871866295213e+00 8.183053343825478479e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.828690807799443263e+00 8.183539942470258719e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.771587743732590425e+00 8.184026541115041670e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.714484679665738476e+00 8.184513139759824621e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.657381615598885638e+00 8.184797287914255320e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.600278551532033688e+00 8.184823185372783292e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.543175487465180851e+00 8.184849082831311263e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.486072423398328901e+00 8.184874980289840590e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.428969359331476063e+00 8.184867552288565542e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.371866295264624114e+00 8.184753236469162734e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.314763231197771276e+00 8.184676306944248768e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.257660167130919326e+00 8.184698040877264155e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.200557103064067377e+00 8.184707395811086647e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.143454038997214539e+00 8.184713922759877388e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.086350974930361701e+00 8.184843901710501103e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.029247910863509752e+00 8.185529169215722579e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.972144846796657358e+00 8.186489747611718707e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.915041782729804964e+00 8.187450326007713480e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.857938718662952571e+00 8.188332600657282690e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.800835654596100177e+00 8.189405010382908425e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.743732590529248228e+00 8.190974298611985787e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.686629526462395390e+00 8.192678747711415791e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.629526462395543440e+00 8.194383196810848505e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.572423398328690602e+00 8.196111040236620090e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.515320334261838653e+00 8.197847983726823330e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.458217270194985815e+00 8.199633772679522533e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.401114206128133866e+00 8.201807265077465110e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.344011142061281472e+00 8.203902311972990414e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.286908077994429078e+00 8.205978445832239185e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.229805013927576685e+00 8.208054579691486600e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.172701949860724291e+00 8.210130713550732660e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.115598885793871897e+00 8.212408293869330922e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.058495821727019504e+00 8.214701577025734466e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.001392757660167110e+00 8.216994860182135299e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.944289693593314716e+00 8.219288143338536131e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.887186629526462323e+00 8.221524879675213280e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.830083565459609929e+00 8.223658346357692211e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.772980501392757535e+00 8.225797755410035276e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.715877437325905142e+00 8.227983308591208000e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.658774373259053192e+00 8.229874129722543070e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.601671309192200798e+00 8.232029830743812962e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.544568245125348405e+00 8.233970861250999081e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.487465181058496011e+00 8.235772187334568359e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.430362116991643617e+00 8.237480137949696303e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.373259052924791224e+00 8.239077729622706035e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.316155988857938830e+00 8.240509260732973109e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.259052924791086436e+00 8.241819992858614714e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.201949860724234043e+00 8.243015236487201641e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.144846796657381649e+00 8.244057725693463927e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.087743732590529255e+00 8.244959688308058229e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.030640668523676862e+00 8.245649089153175371e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.973537604456824468e+00 8.246088697038959805e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.916434540389972074e+00 8.246325718990583312e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.859331476323119681e+00 8.246480105108873091e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.802228412256267731e+00 8.246439900497204954e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.745125348189415337e+00 8.245941617015330226e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.688022284122562944e+00 8.245391503456904882e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.630919220055710550e+00 8.244538348111066380e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.573816155988858156e+00 8.243415431709979265e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.516713091922005763e+00 8.241735493653854156e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.459610027855153369e+00 8.239826180009876370e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.402506963788300975e+00 8.237759181787274458e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.345403899721448582e+00 8.235288378703234087e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.288300835654596188e+00 8.232304257948852349e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.231197771587743794e+00 8.229034441570687818e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.174094707520891401e+00 8.225458986367796467e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.116991643454039007e+00 8.221290474658994856e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.059888579387186613e+00 8.216726891636424838e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.002785515320334220e+00 8.213490549686642227e-05 1.365860807709395885e-04 8.066470763878896832e-05
-9.456824512534822702e-01 8.208846457080794766e-05 1.365860807709395885e-04 8.066470763878896832e-05
-8.885793871866294324e-01 8.204194951613003831e-05 1.365860807709395885e-04 8.066470763878896832e-05
-8.314763231197774829e-01 8.200995900833205001e-05 1.365860807709395885e-04 8.066470763878896832e-05
-7.743732590529246451e-01 8.199407676460397924e-05 1.365860807709395885e-04 8.066470763878896832e-05
-7.172701949860726955e-01 8.204043455832680306e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.601671309192198578e-01 8.201881512931875201e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.030640668523679082e-01 8.146695676474052252e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.459610027855150705e-01 8.177769030899099945e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.888579387186631209e-01 0.000000000000000000e+00 1.365860807709395885e-04 8.066470763878896832e-05
-4.317548746518102831e-01 0.000000000000000000e+00 1.358446024823933840e-04 8.066470763878896832e-05
-3.746518105849583335e-01 0.000000000000000000e+00 1.417540770489722490e-04 8.066470763878896832e-05
-3.175487465181063840e-01 0.000000000000000000e+00 1.423665671609342098e-04 8.066470763878896832e-05
-2.604456824512535462e-01 0.000000000000000000e+00 1.475777244195342064e-04 8.066470763878896832e-05
-2.033426183844015966e-01 0.000000000000000000e+00 1.502601371612399817e-04 8.066470763878896832e-05
-1.462395543175487589e-01 0.000000000000000000e+00 1.335083507001399994e-04 8.066470763878896832e-05
-8.913649025069680931e-02 0.000000000000000000e+00 1.355886488454416394e-04 8.066470763878896832e-05
-3.203342618384397156e-02 0.000000000000000000e+00 1.316519192187115550e-04 8.066470763878896832e-05
2.506963788300797802e-02 0.000000000000000000e+00 1.435409212717786431e-04 8.066470763878896832e-05
8.217270194986081577e-02 0.000000000000000000e+00 1.360768656013533473e-04 8.066470763878896832e-05
1.392757660167127653e-01 0.000000000000000000e+00 1.459057966712862253e-04 8.066470763878896832e-05
1.963788300835656031e-01 0.000000000000000000e+00 1.366691722068935633e-04 1.100965164368972182e-04
2.534818941504175527e-01 0.000000000000000000e+00 2.482338459230959415e-04 2.392771129962056875e-04
3.105849582172703904e-01 0.000000000000000000e+00 2.576872648205608130e-04 4.268724878784269094e-04
3.676880222841223400e-01 0.000000000000000000e+00 3.989986144006252289e-04 6.489567458629608154e-04
4.247910863509751778e-01 0.000000000000000000e+00 8.694556308910250664e-04 1.316659036092460155e-03
4.818941504178271273e-01 0.000000000000000000e+00 1.715261489152908325e-03 2.472075633704662323e-03
5.389972144846790769e-01 1.549896199081667210e-03 2.809277037158608437e-03 3.690673736855387688e-03
5.961002785515319147e-01 4.965606350718361484e-03 4.861903376877307892e-03 5.380592308938503265e-03
6.532033426183838642e-01 7.874700650944733982e-03 6.397550925612449646e-03 6.690713576972484589e-03
7.103064066852367020e-01 9.390101390207248114e-03 8.117234334349632263e-03 8.178891614079475403e-03
7.674094707520886516e-01 9.886005077290944271e-03 9.439032524824142456e-03 9.110569022595882416e-03
8.245125348189414893e-01 9.758626837043390609e-03 9.949805215001106262e-03 9.700439870357513428e-03
8.816155988857934389e-01 9.255951899363902904e-03 9.959228336811065674e-03 1.002340856939554214e-02
9.387186629526462767e-01 8.583936790392886901e-03 1.027317531406879425e-02 9.785625152289867401e-03
9.958217270194982262e-01 7.936150280163596638e-03 9.655617177486419678e-03 9.267906658351421356e-03
1.052924791086351064e+00 7.508908082338410298e-03 9.409910999238491058e-03 9.047482162714004517e-03
1.110027855153203014e+00 7.476326031511559139e-03 8.856454864144325256e-03 8.497530594468116760e-03
1.167130919220055851e+00 7.942644555535042020e-03 9.167177602648735046e-03 8.758307434618473053e-03
1.224233983286907801e+00 8.861172711609069039e-03 9.141834452748298645e-03 9.233145043253898621e-03
1.281337047353760639e+00 1.012611175002368913e-02 1.005581207573413849e-02 1.016062870621681213e-02
1.338440111420612588e+00 1.168385759967723904e-02 1.165916956961154938e-02 1.150868833065032959e-02
1.395543175487464538e+00 1.341569702814277357e-02 1.368271745741367340e-02 1.281631644815206528e-02
1.452646239554317376e+00 1.521214669230853619e-02 1.548208482563495636e-02 1.472754310816526413e-02
1.509749303621169325e+00 1.700313341806428472e-02 1.735895313322544098e-02 1.647179014980792999e-02
1.566852367688022163e+00 1.870256743159228949e-02 1.913161948323249817e-02 1.862537115812301636e-02
1.623955431754874112e+00 2.026009784556465423e-02 2.077195793390274048e-02 2.017228305339813232e-02
1.681058495821726950e+00 2.162516860592816198e-02 2.206140756607055664e-02 2.157886140048503876e-02
1.738161559888578900e+00 2.274345127144121806e-02 2.303859964013099670e-02 2.274844795465469360e-02
1.795264623955431738e+00 2.359107401645389734e-02 2.373381517827510834e-02 2.378544956445693970e-02
1.852367688022283687e+00 2.412577688949940277e-02 2.433545514941215515e-02 2.434662915766239166e-02
1.909470752089136525e+00 2.435773414540955487e-02 2.459342777729034424e-02 2.449274621903896332e-02
1.966573816155988474e+00 2.424704730843579847e-02 2.452315390110015869e-02 2.424671500921249390e-02
2.023676880222841312e+00 2.383128563859165591e-02 2.395102009177207947e-02 2.366610243916511536e-02
2.080779944289693262e+00 2.307710868139408594e-02 2.331651374697685242e-02 2.296274341642856598e-02
2.137883008356546100e+00 2.203890803038041635e-02 2.225193381309509277e-02 2.201881259679794312e-02
2.194986072423398049e+00 2.067789435997739733e-02 2.071771956980228424e-02 2.069658972322940826e-02
2.252089136490250887e+00 1.905571289149381523e-02 1.920101419091224670e-02 1.883746124804019928e-02
2.309192200557102836e+00 1.716847176826834590e-02 1.704010739922523499e-02 1.671772636473178864e-02
2.366295264623954786e+00 1.501565034807733796e-02 1.466303691267967224e-02 1.461206935346126556e-02
2.423398328690807624e+00 1.267741414397519258e-02 1.234684325754642487e-02 1.195642631500959396e-02
2.480501392757659573e+00 1.019757278942132715e-02 9.724124334752559662e-03 9.529635310173034668e-03
2.537604456824512411e+00 7.655882141352080353e-03 7.548242807388305664e-03 7.240535691380500793e-03
2.594707520891364361e+00 5.196043308991383711e-03 5.364894401282072067e-03 5.333489272743463516e-03
2.651810584958217198e+00 3.150316244736008596e-03 3.495221957564353943e-03 3.703169291839003563e-03
2.708913649025069148e+00 1.654135780758195229e-03 2.256004139780998230e-03 2.074861433357000351e-03
2.766016713091921986e+00 7.610508668888134320e-04 1.299124909564852715e-03 1.240686047822237015e-03
2.823119777158773935e+00 3.210124310545255924e-04 6.527807563543319702e-04 5.338683258742094040e-04
2.880222841225626773e+00 1.643971252152086359e-04 5.217114230617880821e-04 2.738074690569192171e-04
2.937325905292478723e+00 1.030674816733901733e-04 2.797286433633416891e-04 7.387076038867235184e-05
2.994428969359331560e+00 8.701316147795541223e-05 2.118904958479106426e-04 8.813335443846881390e-05
3.051532033426184398e+00 8.424258425382121027e-05 1.541492238175123930e-04 8.066470763878896832e-05
3.108635097493035460e+00 8.439860340251451889e-05 1.362546317977830768e-04 8.066470763878896832e-05
3.165738161559888297e+00 8.684912769641707443e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.222841225626741135e+00 9.194557159209459376e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.279944289693592196e+00 1.024409573123936381e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.337047353760445034e+00 1.221122206562929463e-04 1.365860807709395885e-04 8.066470763878896832e-05
3.394150417827297872e+00 1.587631985456619240e-04 1.369891106151044369e-04 8.066470763878896832e-05
3.451253481894150710e+00 2.203003025598585299e-04 1.404450595146045089e-04 1.122670510085299611e-04
3.508356545961001771e+00 3.267093727865578133e-04 1.714158133836463094e-04 1.611598127055913210e-04
3.565459610027854609e+00 4.920339081964250844e-04 2.651936374604701996e-04 3.492606920190155506e-04
3.622562674094707447e+00 7.542190188568140968e-04 4.424819780979305506e-04 5.009230226278305054e-04
3.679665738161560284e+00 1.128130833619231778e-03 8.113501244224607944e-04 9.891291847452521324e-04
3.736768802228411346e+00 1.646904876073051593e-03 1.379154389724135399e-03 1.515642157755792141e-03
3.793871866295264184e+00 2.324200284901476333e-03 2.199585316702723503e-03 2.206204459071159363e-03
3.850974930362117021e+00 3.183123882329385278e-03 2.978909993544220924e-03 3.056053072214126587e-03
3.908077994428969859e+00 4.235527134557140819e-03 4.087752196937799454e-03 4.141777753829956055e-03
3.965181058495820920e+00 5.455488912353987155e-03 5.458358675241470337e-03 5.557656753808259964e-03
4.022284122562673758e+00 6.838864194619372755e-03 6.950440816581249237e-03 6.990758236497640610e-03
4.079387186629526596e+00 8.339554711110037932e-03 8.265597745776176453e-03 8.515840396285057068e-03
4.136490250696379434e+00 9.935916464293047951e-03 9.709022939205169678e-03 1.014382857829332352e-02
4.193593314763230495e+00 1.160498436442611823e-02 1.125321537256240845e-02 1.181211229413747787e-02
4.250696378830083333e+00 1.331019797948917831e-02 1.297431718558073044e-02 1.339051499962806702e-02
4.307799442896936171e+00 1.501735708933071671e-02 1.450772676616907120e-02 1.515271607786417007e-02
4.364902506963787232e+00 1.669852819277022060e-02 1.616043411195278168e-02 1.680385507643222809e-02
4.422005571030640070e+00 1.833056482106036264e-02 1.762008108198642731e-02 1.839341595768928528e-02
4.479108635097492908e+00 1.989422910764435809e-02 1.913788355886936188e-02 1.991259492933750153e-02
4.536211699164345745e+00 2.135881504281193777e-02 2.042142488062381744e-02 2.139220573008060455e-02
4.593314763231196807e+00 2.271098775332109840e-02 2.183367125689983368e-02 2.271203882992267609e-02
4.650417827298049644e+00 2.394706461419502178e-02 2.296526730060577393e-02 2.398435212671756744e-02
4.707520891364902482e+00 2.503157955736247386e-02 2.423772215843200684e-02 2.502881735563278198e-02
4.764623955431755320e+00 2.596846363720914028e-02 2.511054091155529022e-02 2.614810317754745483e-02
4.821727019498606381e+00 2.674825847072205554e-02 2.596499212086200714e-02 2.692202664911746979e-02
4.878830083565459219e+00 2.736040194091376998e-02 2.650480717420578003e-02 2.758465521037578583e-02
4.935933147632312057e+00 2.780497191492034559e-02 2.710853703320026398e-02 2.804217115044593811e-02
4.993036211699164895e+00 2.808304563272855797e-02 2.739532105624675751e-02 2.831656299531459808e-02
5.050139275766015956e+00 2.817266137544944399e-02 2.757719717919826508e-02 2.842621505260467529e-02
5.107242339832868794e+00 2.810252889367779311e-02 2.742838859558105469e-02 2.830922417342662811e-02
5.164345403899721632e+00 2.785111553271402141e-02 2.734304033219814301e-02 2.794802747666835785e-02
5.221448467966572693e+00 2.744047097929237095e-02 2.698365598917007446e-02 2.751969546079635620e-02
5.278551532033425531e+00 2.684836369051124896e-02 2.662843652069568634e-02 2.686902880668640137e-02
5.335654596100278368e+00 2.610845681759169437e-02 2.581275999546051025e-02 2.612949721515178680e-02
5.392757660167131206e+00 2.521442480524982432e-02 2.501467801630496979e-02 2.517177723348140717e-02
5.449860724233982268e+00 2.416612897727678233e-02 2.393899299204349518e-02 2.405126765370368958e-02
5.506963788300835105e+00 2.297990493293917968e-02 2.280391752719879150e-02 2.303591556847095490e-02
5.564066852367687943e+00 2.167463343494145309e-02 2.144396305084228516e-02 2.162839844822883606e-02
5.621169916434540781e+00 2.025342593766048596e-02 2.002379298210144043e-02 2.018406800925731659e-02
5.678272980501391842e+00 1.874437035672012544e-02 1.864145137369632721e-02 1.865043118596076965e-02
5.735376044568244680e+00 1.714968955265747455e-02 1.712975464761257172e-02 1.691840961575508118e-02
5.792479108635097518e+00 1.550454144392084815e-02 1.551005337387323380e-02 1.536508090794086456e-02
5.849582172701950356e+00 1.383326816527150407e-02 1.388541422784328461e-02 1.375741232186555862e-02
5.906685236768801417e+00 1.215843390353680067e-02 1.228005625307559967e-02 1.211073622107505798e-02
5.963788300835654255e+00 1.051638903264977970e-02 1.079429686069488525e-02 1.069393660873174667e-02
6.020891364902507092e+00 8.941973931582910401e-03 9.230741299688816071e-03 9.067868813872337341e-03
6.077994428969358154e+00 7.453346311658272556e-03 7.846406660974025726e-03 7.774363737553358078e-03
6.135097493036210992e+00 6.095474897548908491e-03 6.482070311903953552e-03 6.319624837487936020e-03
6.192200557103063829e+00 4.890865622685716674e-03 5.249761044979095459e-03 5.129519384354352951e-03
6.249303621169916667e+00 3.844558473574551192e-03 4.055653698742389679e-03 4.045926034450531006e-03
6.306406685236767728e+00 2.959294536017163715e-03 3.135273931547999382e-03 3.097589127719402313e-03
6.363509749303620566e+00 2.246226256871333704e-03 2.468601800501346588e-03 2.294767415151000023e-03
6.420612813370473404e+00 1.668905887601455050e-03 1.828289357945322990e-03 1.738567370921373367e-03
6.477715877437326242e+00 1.231740789701936704e-03 1.302164979279041290e-03 1.213681418448686600e-03
6.534818941504177303e+00 9.093568477738535587e-04 1.057864632457494736e-03 9.026290499605238438e-04
6.591922005571030141e+00 6.683151202153859863e-04 7.467027171514928341e-04 6.501012248918414116e-04
6.649025069637882979e+00 5.124171807543626868e-04 5.128091434016823769e-04 4.774848057422786951e-04
6.706128133704735816e+00 4.071739917772603467e-04 3.542965860106050968e-04 2.976750838570296764e-04
6.763231197771586878e+00 3.556847891433099346e-04 3.263580729253590107e-04 2.240166650153696537e-04
6.820334261838439716e+00 3.469426181654689943e-04 3.332942724227905273e-04 1.813515555113554001e-04
6.877437325905292553e+00 3.790705062670594308e-04 3.333850763738155365e-04 2.583368914201855659e-04
6.934540389972143615e+00 4.493678288075213614e-04 4.266119212843477726e-04 2.603932225611060858e-04
6.991643454038996452e+00 5.605784893792081086e-04 5.143773159943521023e-04 3.904644981957972050e-04
7.048746518105849290e+00 7.247774439030679663e-04 6.883042515255510807e-04 5.758722545579075813e-04
7.105849582172702128e+00 9.438840223387780486e-04 9.118404123000800610e-04 8.069901377893984318e-04
7.162952646239553189e+00 1.227164293866809565e-03 1.167583744972944260e-03 1.206969958730041981e-03
7.220055710306406027e+00 1.582328327015888360e-03 1.620345516130328178e-03 1.538514159619808197e-03
7.277158774373258865e+00 2.024137174274633424e-03 2.014421392232179642e-03 2.052668249234557152e-03
7.334261838440111703e+00 2.549720934182749931e-03 2.585164969787001610e-03 2.720922231674194336e-03
7.391364902506962764e+00 3.167544403228554715e-03 3.289629705250263214e-03 3.336452879011631012e-03
7.448467966573815602e+00 3.883805088518091884e-03 4.099117126315832138e-03 4.080269485712051392e-03
7.505571030640668440e+00 4.694048807469099541e-03 4.902371671050786972e-03 4.899465478956699371e-03
7.562674094707521277e+00 5.591490814171559340e-03 5.886072292923927307e-03 5.779587198048830032e-03
7.619777158774372339e+00 6.569569702508672691e-03 6.863613612949848175e-03 6.794285960495471954e-03
7.676880222841225176e+00 7.623845814954079668e-03 7.907927036285400391e-03 7.749855052679777145e-03
7.733983286908078014e+00 8.742519844633681383e-03 8.975680917501449585e-03 8.791067637503147125e-03
7.791086350974929076e+00 9.900756312890545210e-03 1.015345845371484756e-02 9.934187866747379303e-03
7.848189415041781913e+00 1.109570863741731264e-02 1.131268218159675598e-02 1.103022042661905289e-02
7.905292479108634751e+00 1.231363529704762073e-02 1.256063766777515411e-02 1.218281220644712448e-02
7.962395543175487589e+00 1.354041700209254045e-02 1.368191186338663101e-02 1.342466566711664200e-02
8.019498607242338650e+00 1.475795690826265522e-02 1.481893658638000488e-02 1.466700155287981033e-02
8.076601671309191488e+00 1.595909875412449691e-02 1.590223237872123718e-02 1.590241678059101105e-02
8.133704735376044326e+00 1.712655751140645249e-02 1.705716736614704132e-02 1.699259132146835327e-02
8.190807799442897164e+00 1.825268351788510504e-02 1.816911622881889343e-02 1.820850372314453125e-02
8.247910863509748225e+00 1.933329155499639157e-02 1.928977109491825104e-02 1.925973407924175262e-02
8.305013927576601063e+00 2.034423727166352266e-02 2.023845724761486053e-02 2.023341320455074310e-02
8.362116991643453900e+00 2.129205486911841735e-02 2.130587585270404816e-02 2.111452817916870117e-02
8.419220055710306738e+00 2.215928651916706030e-02 2.205571345984935760e-02 2.211063541471958160e-02
8.476323119777157800e+00 2.294765993009635630e-02 2.288885228335857391e-02 2.279747277498245239e-02
8.533426183844010637e+00 2.365878414321595860e-02 2.351547777652740479e-02 2.357479184865951538e-02
8.590529247910863475e+00 2.424217383684063379e-02 2.408526651561260223e-02 2.414414472877979279e-02
8.647632311977716313e+00 2.478394167672715379e-02 2.453173883259296417e-02 2.472168393433094025e-02
8.704735376044567374e+00 2.511931263801924635e-02 2.498422004282474518e-02 2.503748238086700439e-02
8.761838440111420212e+00 2.544513309167474591e-02 2.514470927417278290e-02 2.527562901377677917e-02
8.818941504178273050e+00 2.564938721730998517e-02 2.542440406978130341e-02 2.537027187645435333e-02
8.876044568245124111e+00 2.569717897647651531e-02 2.543468587100505829e-02 2.550469525158405304e-02
8.933147632311976949e+00 2.567746369496468756e-02 2.542211860418319702e-02 2.534225210547447205e-02
8.990250696378829787e+00 2.564476631589518441e-02 2.520943060517311096e-02 2.533493749797344208e-02
9.047353760445682624e+00 2.533521265683530421e-02 2.504996769130229950e-02 2.507796324789524078e-02
9.104456824512533686e+00 2.499684177933143847e-02 2.472800947725772858e-02 2.485223300755023956e-02
9.161559888579386524e+00 2.464855589415392012e-02 2.445004135370254517e-02 2.435785159468650818e-02
9.218662952646239361e+00 2.419972345312187620e-02 2.385596744716167450e-02 2.374342270195484161e-02
9.275766016713092199e+00 2.351544067478120864e-02 2.322516590356826782e-02 2.311133407056331635e-02
9.332869080779943260e+00 2.283115789644056884e-02 2.253248356282711029e-02 2.246895805001258850e-02
9.389972144846796098e+00 2.211266528534728409e-02 2.181814610958099365e-02 2.165660634636878967e-02
9.447075208913648936e+00 2.127744791208601924e-02 2.095010876655578613e-02 2.083665318787097931e-02
9.504178272980501774e+00 2.029285074032706818e-02 2.008573710918426514e-02 1.994992420077323914e-02
9.561281337047352835e+00 1.930825356856814834e-02 1.907358132302761078e-02 1.908495090901851654e-02
9.618384401114205673e+00 1.824593074114490288e-02 1.812994293868541718e-02 1.798682473599910736e-02
9.675487465181058511e+00 1.712818564803114674e-02 1.701956987380981445e-02 1.686689071357250214e-02
9.732590529247909572e+00 1.601044055491742529e-02 1.601078175008296967e-02 1.564473658800125122e-02
9.789693593314762410e+00 1.489541755964295111e-02 1.487620547413825989e-02 1.459132693707942963e-02
9.846796657381615248e+00 1.376190652425463706e-02 1.374227367341518402e-02 1.333844289183616638e-02
9.903899721448468085e+00 1.261106956814752461e-02 1.262778975069522858e-02 1.221354026347398758e-02
9.961002785515319147e+00 1.146023261204044859e-02 1.149907521903514862e-02 1.100965682417154312e-02
1.001810584958217198e+01 1.030939565593333614e-02 1.046353112906217575e-02 9.894073940813541412e-03
1.007520891364902482e+01 9.198258414367202832e-03 9.487520903348922729e-03 8.858039043843746185e-03
1.013231197771587766e+01 8.160915878314590685e-03 8.347298949956893921e-03 7.820573635399341583e-03
1.018941504178272872e+01 7.133305370597883485e-03 7.485528942197561264e-03 6.753187160938978195e-03
1.024651810584958156e+01 6.213582332245446913e-03 6.577908061444759369e-03 5.868416279554367065e-03
1.030362116991643440e+01 5.397346021047958430e-03 5.759313236922025681e-03 4.977598320692777634e-03
1.036072423398328723e+01 4.704652955121246122e-03 4.938560537993907928e-03 4.172696266323328018e-03
1.041782729805013830e+01 4.066525463501583990e-03 4.286870826035737991e-03 3.355634398758411407e-03
1.047493036211699113e+01 3.479930859575075183e-03 3.713619196787476540e-03 2.806433709338307381e-03
1.053203342618384397e+01 2.893336255648566377e-03 3.247998189181089401e-03 2.335020340979099274e-03
1.058913649025069503e+01 2.543613408676492511e-03 2.947732806205749512e-03 1.940161106176674366e-03
1.064623955431754787e+01 2.289190530349936685e-03 2.675627125427126884e-03 1.663625123910605907e-03
1.070334261838440071e+01 2.210801778543806766e-03 2.650493057444691658e-03 1.518280128948390484e-03
1.076044568245125355e+01 2.179240400693001605e-03 2.628945512697100639e-03 1.511075184680521488e-03
1.081754874651810461e+01 2.147679022842197746e-03 2.704092999920248985e-03 1.624310272745788097e-03
1.087465181058495745e+01 2.402023849439508842e-03 2.915601944550871849e-03 1.735956757329404354e-03
1.093175487465181028e+01 2.759620508231193196e-03 3.171128220856189728e-03 2.149216132238507271e-03
1.098885793871866312e+01 3.117217167022877985e-03 3.526702057570219040e-03 2.618829952552914619e-03
1.104596100278551418e+01 3.553713283084449122e-03 4.068220034241676331e-03 3.160844556987285614e-03
1.110306406685236880e+01 4.248036187127293001e-03 4.520768765360116959e-03 3.829925786703824997e-03
1.116016713091921986e+01 4.942359091170092644e-03 5.213324446231126785e-03 4.607172682881355286e-03
1.121727019498607092e+01 5.636681995212893155e-03 5.876516457647085190e-03 5.334679968655109406e-03
1.127437325905292553e+01 6.506220673151546716e-03 6.620889995247125626e-03 6.229637190699577332e-03
1.133147632311977659e+01 7.445119729779797399e-03 7.460542954504489899e-03 7.155783474445343018e-03
1.138857938718662766e+01 8.384018786408049817e-03 8.260986767709255219e-03 8.034075610339641571e-03
1.144568245125348227e+01 9.322917843036357746e-03 9.191955439746379852e-03 9.033424779772758484e-03
1.150278551532033333e+01 1.040667659459162606e-02 1.021581422537565231e-02 1.003396045416593552e-02
1.155988857938718439e+01 1.150578443755297976e-02 1.127880811691284180e-02 1.107491459697484970e-02
1.161699164345403901e+01 1.260489228051440286e-02 1.238508056849241257e-02 1.221672911196947098e-02
1.167409470752089007e+01 1.370136486917741987e-02 1.341926865279674530e-02 1.339495647698640823e-02
1.173119777158774468e+01 1.477889506930080490e-02 1.444401592016220093e-02 1.453027501702308655e-02
1.178830083565459574e+01 1.585160171458082495e-02 1.557821594178676605e-02 1.556615810841321945e-02
1.184540389972144681e+01 1.692430835986084153e-02 1.655156165361404419e-02 1.663296483457088470e-02
1.190250696378830142e+01 1.799701500514092750e-02 1.759277842938899994e-02 1.771458052098751068e-02
1.195961002785515248e+01 1.901757583951594124e-02 1.851736567914485931e-02 1.862814649939537048e-02
1.201671309192200354e+01 1.996968199944615385e-02 1.945531181991100311e-02 1.953443512320518494e-02
1.207381615598885816e+01 2.085971151950004321e-02 2.025955356657505035e-02 2.057182230055332184e-02
1.213091922005570922e+01 2.174974103955387705e-02 2.107521146535873413e-02 2.148547023534774780e-02
1.218802228412256383e+01 2.263977055960776294e-02 2.180003002285957336e-02 2.225203253328800201e-02
1.224512534818941489e+01 2.341617234018648908e-02 2.250113338232040405e-02 2.306384034454822540e-02
1.230222841225626595e+01 2.404181880831271489e-02 2.318948693573474884e-02 2.383338846266269684e-02
1.235933147632312057e+01 2.464904843514422600e-02 2.394889853894710541e-02 2.438339963555335999e-02
1.241643454038997163e+01 2.524970961079268245e-02 2.435344643890857697e-02 2.508067525923252106e-02
1.247353760445682269e+01 2.585037078644113542e-02 2.488788962364196777e-02 2.551904320716857910e-02
1.253064066852367731e+01 2.615073955169001929e-02 2.527803368866443634e-02 2.602262236177921295e-02
1.258774373259052837e+01 2.635245114746227746e-02 2.563161589205265045e-02 2.643090672791004181e-02
1.264484679665737943e+01 2.655416274323453563e-02 2.574378810822963715e-02 2.668326348066329956e-02
1.270194986072423404e+01 2.675587433900680767e-02 2.593935839831829071e-02 2.682592160999774933e-02
1.275905292479108510e+01 2.695758593477906584e-02 2.593678794801235199e-02 2.695790119469165802e-02
1.281615598885793972e+01 2.693536899872094395e-02 2.604987472295761108e-02 2.680557779967784882e-02
1.287325905292479078e+01 2.679609363061204869e-02 2.593432366847991943e-02 2.663695067167282104e-02
1.293036211699164184e+01 2.663198529330099845e-02 2.581767737865447998e-02 2.629667706787586212e-02
1.298746518105849646e+01 2.646787695598993781e-02 2.559043280780315399e-02 2.601399831473827362e-02
1.304456824512534752e+01 2.614319227768011761e-02 2.538698911666870117e-02 2.573936991393566132e-02
1.310167130919219858e+01 2.567901796843261031e-02 2.485393919050693512e-02 2.525870501995086670e-02
1.315877437325905319e+01 2.521118098083572137e-02 2.446805872023105621e-02 2.472369186580181122e-02
1.321587743732590425e+01 2.472121248171350177e-02 2.380551397800445557e-02 2.436725981533527374e-02
1.327298050139275887e+01 2.419853626318452938e-02 2.331509999930858612e-02 2.379326894879341125e-02
1.333008356545960993e+01 2.354457205865363376e-02 2.261316590011119843e-02 2.304282411932945251e-02
1.338718662952646099e+01 2.277642988569988231e-02 2.184379100799560547e-02 2.227043174207210541e-02
1.344428969359331560e+01 2.193135844780237653e-02 2.106271497905254364e-02 2.155335992574691772e-02
1.350139275766016667e+01 2.108628700990491933e-02 2.025420963764190674e-02 2.064342610538005829e-02
1.355849582172701773e+01 2.024121557200746560e-02 1.927667856216430664e-02 1.989214681088924408e-02
1.361559888579387234e+01 1.930730682235003159e-02 1.830738410353660583e-02 1.901258714497089386e-02
1.367270194986072340e+01 1.832769085112839411e-02 1.741302572190761566e-02 1.798838004469871521e-02
1.372980501392757446e+01 1.734807487990675662e-02 1.642386987805366516e-02 1.712939329445362091e-02
1.378690807799442908e+01 1.636102208653199969e-02 1.536651886999607086e-02 1.607706211507320404e-02
1.384401114206128014e+01 1.533224495816346358e-02 1.448075938969850540e-02 1.506955362856388092e-02
1.390111420612813475e+01 1.428580519226261419e-02 1.347385905683040619e-02 1.412481721490621567e-02
1.395821727019498582e+01 1.325593687944829485e-02 1.255577616393566132e-02 1.302041206508874893e-02
1.401532033426183688e+01 1.222606856663397551e-02 1.158042624592781067e-02 1.199255045503377914e-02
1.407242339832869149e+01 1.119620025381959372e-02 1.058757957071065903e-02 1.097735110670328140e-02
1.412952646239554255e+01 1.017578061473653830e-02 9.564011357724666595e-03 1.007310766726732254e-02
1.418662952646239361e+01 9.290550245644934799e-03 8.796144276857376099e-03 9.138349443674087524e-03
1.424373259052924823e+01 8.465044552149730145e-03 7.884245365858078003e-03 8.253187872469425201e-03
1.430083565459609929e+01 7.639538858654576665e-03 7.233545184135437012e-03 7.381144911050796509e-03
1.435793871866295035e+01 6.806338271763301417e-03 6.486132275313138962e-03 6.639425642788410187e-03
1.441504178272980496e+01 6.180788236290223926e-03 5.928515922278165817e-03 5.960286594927310944e-03
1.447214484679665603e+01 5.678310218350949082e-03 5.316331982612609863e-03 5.444973241537809372e-03
1.452924791086351064e+01 5.175832200411641278e-03 4.893768113106489182e-03 4.879180341958999634e-03
1.458635097493036170e+01 4.673354182472365566e-03 4.513451363891363144e-03 4.597694613039493561e-03
1.464345403899721276e+01 4.445998319995326728e-03 4.268135875463485718e-03 4.376169759780168533e-03
1.470055710306406738e+01 4.327528333969550556e-03 4.145255777984857559e-03 4.201778210699558258e-03
1.475766016713091844e+01 4.420953667608696659e-03 4.141807090491056442e-03 4.148869309574365616e-03
1.481476323119776950e+01 4.514379001247842763e-03 4.255930893123149872e-03 4.281736444681882858e-03
1.487186629526462411e+01 4.686341648336526944e-03 4.422537982463836670e-03 4.479303024709224701e-03
1.492896935933147518e+01 5.013288401598548980e-03 4.774989094585180283e-03 4.721679259091615677e-03
1.498607242339832979e+01 5.340235154860591832e-03 5.216557532548904419e-03 5.144962575286626816e-03
1.504317548746518085e+01 5.976572290902686796e-03 5.819187499582767487e-03 5.608041305094957352e-03
1.510027855153203191e+01 6.684361586334636000e-03 6.464809179306030273e-03 6.216154433786869049e-03
1.515738161559888653e+01 7.392150881766630308e-03 7.151222787797451019e-03 6.951954215764999390e-03
1.521448467966573759e+01 8.167814434909171847e-03 7.894511334598064423e-03 7.801178377121686935e-03
1.527158774373258865e+01 9.014624211681985036e-03 8.564377203583717346e-03 8.797026239335536957e-03
1.532869080779944326e+01 9.738201131148387438e-03 9.337501600384712219e-03 9.636390022933483124e-03
1.538579387186629432e+01 1.045981103702009127e-02 9.996879845857620239e-03 1.010668091475963593e-02
1.544289693593314539e+01 1.118142094289179336e-02 1.058216020464897156e-02 1.060074754059314728e-02
1.550000000000000000e+01 1.186245931996785831e-02 1.057871617376804352e-02 1.142978109419345856e-02


==> data/Yloc_SQRe88K.txt <==
# At y=0.02(i.e. data is along X ) for SQ Re88K-> [x, SA, M1, M2]
-5.000000000000000000e+00 3.408410000000000118e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.942896935933148050e+00 3.408770155772016880e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.885793871866295213e+00 3.409026240103421742e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.828690807799443263e+00 3.409282324434826603e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.771587743732590425e+00 3.409538408766232142e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.714484679665738476e+00 3.409794493097638359e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.657381615598885638e+00 3.409965908076584783e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.600278551532033688e+00 3.410018848512372410e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.543175487465180851e+00 3.410071788948160036e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.486072423398328901e+00 3.410124729383947663e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.428969359331476063e+00 3.410155686234928014e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.371866295264624114e+00 3.410116133108595282e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.314763231197771276e+00 3.410074274387959970e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.257660167130919326e+00 3.410026331140644692e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.200557103064067377e+00 3.409932829703453633e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.143454038997214539e+00 3.409828920487968727e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.086350974930361701e+00 3.409767946657981812e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.029247910863509752e+00 3.409900779384131015e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.972144846796657358e+00 3.410132335528088296e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.915041782729804964e+00 3.410363891672044898e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.857938718662952571e+00 3.410558059049783783e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.800835654596100177e+00 3.410852708925453251e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.743732590529248228e+00 3.411417413013600238e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.686629526462395390e+00 3.412056569474759485e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.629526462395543440e+00 3.412695725935918731e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.572423398328690602e+00 3.413367498720961931e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.515320334261838653e+00 3.414051958797974641e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.458217270194985815e+00 3.414760899427486646e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.401114206128133866e+00 3.415664150727017976e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.344011142061281472e+00 3.416547268500577000e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.286908077994429078e+00 3.417425532125772919e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.229805013927576685e+00 3.418303795750968839e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.172701949860724291e+00 3.419182059376165437e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.115598885793871897e+00 3.420168585661826396e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.058495821727019504e+00 3.421171377628700586e-05 1.365860807709395885e-04 8.066470763878896832e-05
-3.001392757660167110e+00 3.422174169595574775e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.944289693593314716e+00 3.423176961562448287e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.887186629526462323e+00 3.424163451126754259e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.830083565459609929e+00 3.425120168132957674e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.772980501392757535e+00 3.426079532758991985e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.715877437325905142e+00 3.427061726651390580e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.658774373259053192e+00 3.427930370878102628e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.601671309192200798e+00 3.428913634926686842e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.544568245125348405e+00 3.429812976330229925e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.487465181058496011e+00 3.430657508699838074e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.430362116991643617e+00 3.431474263208124733e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.373259052924791224e+00 3.432243721643280475e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.316155988857938830e+00 3.432954855925743554e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.259052924791086436e+00 3.433615976570519353e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.201949860724234043e+00 3.434239306442057502e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.144846796657381649e+00 3.434800786354270659e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.087743732590529255e+00 3.435310062829642082e-05 1.365860807709395885e-04 8.066470763878896832e-05
-2.030640668523676862e+00 3.435737678714074350e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.973537604456824468e+00 3.436062599039771816e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.916434540389972074e+00 3.436310515665968893e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.859331476323119681e+00 3.436525829603485687e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.802228412256267731e+00 3.436661893173849152e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.745125348189415337e+00 3.436607716314437315e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.688022284122562944e+00 3.436543088021039099e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.630919220055710550e+00 3.436352653270218676e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.573816155988858156e+00 3.436056535092386817e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.516713091922005763e+00 3.435510597951008549e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.459610027855153369e+00 3.434883347383826306e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.402506963788300975e+00 3.434183459588058035e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.345403899721448582e+00 3.433305068675042209e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.288300835654596188e+00 3.432195593635978617e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.231197771587743794e+00 3.430981597124894229e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.174094707520891401e+00 3.429684666697808894e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.116991643454039007e+00 3.428159174544429053e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.059888579387186613e+00 3.426638015507422249e-05 1.365860807709395885e-04 8.066470763878896832e-05
-1.002785515320334220e+00 3.425098923038492275e-05 1.365860807709395885e-04 8.066470763878896832e-05
-9.456824512534822702e-01 3.423300236831191564e-05 1.365860807709395885e-04 8.066470763878896832e-05
-8.885793871866294324e-01 3.421814746097923533e-05 1.365860807709395885e-04 8.066470763878896832e-05
-8.314763231197774829e-01 3.420592757494243514e-05 1.365860807709395885e-04 8.066470763878896832e-05
-7.743732590529246451e-01 3.419894445708683133e-05 1.365860807709395885e-04 8.066470763878896832e-05
-7.172701949860726955e-01 3.419948459346807085e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.601671309192198578e-01 3.421452915396585827e-05 1.365860807709395885e-04 8.066470763878896832e-05
-6.030640668523679082e-01 3.419702856607844901e-05 1.365860807709395885e-04 8.066470763878896832e-05
-5.459610027855150705e-01 3.389538759434498595e-05 1.365860807709395885e-04 8.066470763878896832e-05
-4.888579387186631209e-01 0.000000000000000000e+00 1.365860807709395885e-04 8.066470763878896832e-05
-4.317548746518102831e-01 0.000000000000000000e+00 1.351995015284046531e-04 8.066470763878896832e-05
-3.746518105849583335e-01 0.000000000000000000e+00 1.462502405047416687e-04 8.066470763878896832e-05
-3.175487465181063840e-01 0.000000000000000000e+00 1.473955926485359669e-04 8.066470763878896832e-05
-2.604456824512535462e-01 0.000000000000000000e+00 1.571404864080250263e-04 8.066470763878896832e-05
-2.033426183844015966e-01 0.000000000000000000e+00 1.589466992300003767e-04 8.066470763878896832e-05
-1.462395543175487589e-01 0.000000000000000000e+00 1.298487622989341617e-04 8.066470763878896832e-05
-8.913649025069680931e-02 0.000000000000000000e+00 1.332362735411152244e-04 8.066470763878896832e-05
-3.203342618384397156e-02 0.000000000000000000e+00 1.300672156503424048e-04 8.066470763878896832e-05
2.506963788300797802e-02 0.000000000000000000e+00 1.511687296442687511e-04 8.066470763878896832e-05
8.217270194986081577e-02 0.000000000000000000e+00 1.365860807709395885e-04 8.066470763878896832e-05
1.392757660167127653e-01 0.000000000000000000e+00 1.472224248573184013e-04 8.029660239117220044e-05
1.963788300835656031e-01 0.000000000000000000e+00 1.396185398334637284e-04 1.098687716876156628e-04
2.534818941504175527e-01 0.000000000000000000e+00 2.411114401184022427e-04 2.300494234077632427e-04
3.105849582172703904e-01 0.000000000000000000e+00 2.640364691615104675e-04 4.408626700751483440e-04
3.676880222841223400e-01 0.000000000000000000e+00 4.014752048533409834e-04 6.464934558607637882e-04
4.247910863509751778e-01 0.000000000000000000e+00 8.467730367556214333e-04 1.307905651628971100e-03
4.818941504178271273e-01 0.000000000000000000e+00 1.760276500135660172e-03 2.505694748833775520e-03
5.389972144846790769e-01 1.560295790577148622e-03 2.833436941727995872e-03 3.731715027242898941e-03
5.961002785515319147e-01 4.984887991006602646e-03 4.915728699415922165e-03 5.471794400364160538e-03
6.532033426183838642e-01 7.757892382839305136e-03 6.381124258041381836e-03 6.730708759278059006e-03
7.103064066852367020e-01 9.098279944580137113e-03 8.094273507595062256e-03 8.180866949260234833e-03
7.674094707520886516e-01 9.412387348802894044e-03 9.311183355748653412e-03 9.020873345434665680e-03
8.245125348189414893e-01 9.098226535052027913e-03 9.611278772354125977e-03 9.448179043829441071e-03
8.816155988857934389e-01 8.401917096309738028e-03 9.458485990762710571e-03 9.582632221281528473e-03
9.387186629526462767e-01 7.511925009604719823e-03 9.453504346311092377e-03 9.045199491083621979e-03
9.958217270194982262e-01 6.587904308601816306e-03 8.692341856658458710e-03 8.286982774734497070e-03
1.052924791086351064e+00 5.809582512544508338e-03 8.106293156743049622e-03 7.687224540859460831e-03
1.110027855153203014e+00 5.399154981707338444e-03 7.242197170853614807e-03 6.791078019887208939e-03
1.167130919220055851e+00 5.569251788614976162e-03 7.351699750870466232e-03 6.815019994974136353e-03
1.224233983286907801e+00 6.324722528942422484e-03 7.073086686432361603e-03 7.070996798574924469e-03
1.281337047353760639e+00 7.525170034581864578e-03 7.870361208915710449e-03 7.810754701495170593e-03
1.338440111420612588e+00 9.038957316299927464e-03 9.407756850123405457e-03 9.004874154925346375e-03
1.395543175487464538e+00 1.079438696591109720e-02 1.139569748193025589e-02 1.035845931619405746e-02
1.452646239554317376e+00 1.268786496823981480e-02 1.322187948971986771e-02 1.230280008167028427e-02
1.509749303621169325e+00 1.463248546777569381e-02 1.529476046562194824e-02 1.423354912549257278e-02
1.566852367688022163e+00 1.655400315438099873e-02 1.720945537090301514e-02 1.660969667136669159e-02
1.623955431754874112e+00 1.839100971980883736e-02 1.905813254415988922e-02 1.836058869957923889e-02
1.681058495821726950e+00 2.008468417596005751e-02 2.067521959543228149e-02 2.008077315986156464e-02
1.738161559888578900e+00 2.157529823979167580e-02 2.198284491896629333e-02 2.154304087162017822e-02
1.795264623955431738e+00 2.282615688199032128e-02 2.305265143513679504e-02 2.293816022574901581e-02
1.852367688022283687e+00 2.378229733684535802e-02 2.408353984355926514e-02 2.391826547682285309e-02
1.909470752089136525e+00 2.444373126614500513e-02 2.471505291759967804e-02 2.459396235644817352e-02
1.966573816155988474e+00 2.476023957858892316e-02 2.515476942062377930e-02 2.479755878448486328e-02
2.023676880222841312e+00 2.476270056511409648e-02 2.507090382277965546e-02 2.473372779786586761e-02
2.080779944289693262e+00 2.440912429363271269e-02 2.483734674751758575e-02 2.451215684413909912e-02
2.137883008356546100e+00 2.375139766172926561e-02 2.420267835259437561e-02 2.401905693113803864e-02
2.194986072423398049e+00 2.274402368403539640e-02 2.310281246900558472e-02 2.315204031765460968e-02
2.252089136490250887e+00 2.144918177601228687e-02 2.196246013045310974e-02 2.173257619142532349e-02
2.309192200557102836e+00 1.985608747279936706e-02 2.031453326344490051e-02 1.996966265141963959e-02
2.366295264623954786e+00 1.795326058372659003e-02 1.830897666513919830e-02 1.809635758399963379e-02
2.423398328690807624e+00 1.581921334958822853e-02 1.600384339690208435e-02 1.561024691909551620e-02
2.480501392757659573e+00 1.347530263762685733e-02 1.345260348170995712e-02 1.331939455121755600e-02
2.537604456824512411e+00 1.096071963651168955e-02 1.122619304805994034e-02 1.074253488332033157e-02
2.594707520891364361e+00 8.364921253364757114e-03 8.771623484790325165e-03 8.718284778296947479e-03
2.651810584958217198e+00 5.868679836763177754e-03 6.516442634165287018e-03 6.520300637930631638e-03
2.708913649025069148e+00 3.672362309908829697e-03 4.646241664886474609e-03 4.329191055148839951e-03
2.766016713091921986e+00 1.995363050433071779e-03 3.129186574369668961e-03 3.117615589872002602e-03
2.823119777158773935e+00 9.285840084415288194e-04 2.055375836789608002e-03 1.718051265925168991e-03
2.880222841225626773e+00 4.092777116669734988e-04 1.372250029817223549e-03 1.013291184790432453e-03
2.937325905292478723e+00 1.563867928728936184e-04 7.976499036885797977e-04 3.626211546361446381e-04
2.994428969359331560e+00 6.829427925943195167e-05 5.231479299254715443e-04 2.038369711954146624e-04
3.051532033426184398e+00 4.482736909104700126e-05 1.960422814590856433e-04 8.369257557205855846e-05
3.108635097493035460e+00 3.663719530525796377e-05 1.777350553311407566e-04 8.066470763878896832e-05
3.165738161559888297e+00 3.616484673830824766e-05 1.430373813491314650e-04 8.066470763878896832e-05
3.222841225626741135e+00 3.795760197513082406e-05 1.400372857460752130e-04 8.066470763878896832e-05
3.279944289693592196e+00 4.201545170514911840e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.337047353760445034e+00 5.033416679496944743e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.394150417827297872e+00 6.659470071884138307e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.451253481894150710e+00 9.540191666260568800e-05 1.365860807709395885e-04 8.066470763878896832e-05
3.508356545961001771e+00 1.482638081148681406e-04 1.365860807709395885e-04 9.103092452278360724e-05
3.565459610027854609e+00 2.345587359417720952e-04 1.445053785573691130e-04 1.973181788343936205e-04
3.622562674094707447e+00 3.818364061116357290e-04 2.822758397087454796e-04 2.384890685789287090e-04
3.679665738161560284e+00 6.036224568364917603e-04 3.968806122429668903e-04 4.864288493990898132e-04
3.736768802228411346e+00 9.323720598933360557e-04 7.363032782450318336e-04 8.285618969239294529e-04
3.793871866295264184e+00 1.388216518032353835e-03 1.150293275713920593e-03 1.324730576016008854e-03
3.850974930362117021e+00 2.003700371181946910e-03 1.702222740277647972e-03 1.945614232681691647e-03
3.908077994428969859e+00 2.806084749194497595e-03 2.549594501033425331e-03 2.768612932413816452e-03
3.965181058495820920e+00 3.786517415602321315e-03 3.569322405382990837e-03 3.921205643564462662e-03
4.022284122562673758e+00 4.959590910837612630e-03 4.822412971407175064e-03 5.154049023985862732e-03
4.079387186629526596e+00 6.283207438889808032e-03 5.922547075897455215e-03 6.572032347321510315e-03
4.136490250696379434e+00 7.746156023146434123e-03 7.319306489080190659e-03 8.121583610773086548e-03
4.193593314763230495e+00 9.330449088033338639e-03 8.796261623501777649e-03 9.679350070655345917e-03
4.250696378830083333e+00 1.099672608311674966e-02 1.044736988842487335e-02 1.127622649073600769e-02
4.307799442896936171e+00 1.270915599606248052e-02 1.201485469937324524e-02 1.298505254089832306e-02
4.364902506963787232e+00 1.443774219045592007e-02 1.366670988500118256e-02 1.466308161616325378e-02
4.422005571030640070e+00 1.615475189109494628e-02 1.516787335276603699e-02 1.633051410317420959e-02
4.479108635097492908e+00 1.783806252476762694e-02 1.678800210356712341e-02 1.797027513384819031e-02
4.536211699164345745e+00 1.945446202632167276e-02 1.810866221785545349e-02 1.955373957753181458e-02
4.593314763231196807e+00 2.098610274750993543e-02 1.961805112659931183e-02 2.100045233964920044e-02
4.650417827298049644e+00 2.242322835036928558e-02 2.094623632729053497e-02 2.242106944322586060e-02
4.707520891364902482e+00 2.373057720202911142e-02 2.234813384711742401e-02 2.363644354045391083e-02
4.764623955431755320e+00 2.490639452108183230e-02 2.343679778277873993e-02 2.495971508324146271e-02
4.821727019498606381e+00 2.593864864739126724e-02 2.449808269739151001e-02 2.599152363836765289e-02
4.878830083565459219e+00 2.681430751335133617e-02 2.534430474042892456e-02 2.690073102712631226e-02
4.935933147632312057e+00 2.753022713924504691e-02 2.621725387871265411e-02 2.761189453303813934e-02
4.993036211699164895e+00 2.808492925212862507e-02 2.674985863268375397e-02 2.817142941057682037e-02
5.050139275766015956e+00 2.845488607423072441e-02 2.718697674572467804e-02 2.855051308870315552e-02
5.107242339832868794e+00 2.866611165894557278e-02 2.733860909938812256e-02 2.873748540878295898e-02
5.164345403899721632e+00 2.869545690576581071e-02 2.762663736939430237e-02 2.870892360806465149e-02
5.221448467966572693e+00 2.856311287564605034e-02 2.753962762653827667e-02 2.858919464051723480e-02
5.278551532033425531e+00 2.824425317825070281e-02 2.746585570275783539e-02 2.822192385792732239e-02
5.335654596100278368e+00 2.777159358717096183e-02 2.691216208040714264e-02 2.776945196092128754e-02
5.392757660167131206e+00 2.713648662284746590e-02 2.644963935017585754e-02 2.708996459841728210e-02
5.449860724233982268e+00 2.633599356124580182e-02 2.564326487481594086e-02 2.620132453739643097e-02
5.506963788300835105e+00 2.538339918498302289e-02 2.479950897395610809e-02 2.540228888392448425e-02
5.564066852367687943e+00 2.429556824561533018e-02 2.368238754570484161e-02 2.418401837348937988e-02
5.621169916434540781e+00 2.307139972005558745e-02 2.251972258090972900e-02 2.289631962776184082e-02
5.678272980501391842e+00 2.173603058655423567e-02 2.131355181336402893e-02 2.155731990933418274e-02
5.735376044568244680e+00 2.028368218867388634e-02 1.997898146510124207e-02 1.994308456778526306e-02
5.792479108635097518e+00 1.874605784213577431e-02 1.846827566623687744e-02 1.849179714918136597e-02
5.849582172701950356e+00 1.713802958612576158e-02 1.691532880067825317e-02 1.689688488841056824e-02
5.906685236768801417e+00 1.548094137466092014e-02 1.538100372999906540e-02 1.525704376399517059e-02
5.963788300835654255e+00 1.380130278764028773e-02 1.385792065411806107e-02 1.374467276036739349e-02
6.020891364902507092e+00 1.212700372592743353e-02 1.217704173177480698e-02 1.202998124063014984e-02
6.077994428969358154e+00 1.048221356879147116e-02 1.065623573958873749e-02 1.061637140810489655e-02
6.135097493036210992e+00 8.908077030725759099e-03 9.141254238784313202e-03 8.958484046161174774e-03
6.192200557103063829e+00 7.436069785082749690e-03 7.705681025981903076e-03 7.492396514862775803e-03
6.249303621169916667e+00 6.086145901533073291e-03 6.269125267863273621e-03 6.165294907987117767e-03
6.306406685236767728e+00 4.877649477589846537e-03 4.962698090821504593e-03 4.946446046233177185e-03
6.363509749303620566e+00 3.839888855001297695e-03 4.070762079209089279e-03 3.875399474054574966e-03
6.420612813370473404e+00 2.952081851372326433e-03 3.173295175656676292e-03 3.010796615853905678e-03
6.477715877437326242e+00 2.234440658343200999e-03 2.336678793653845787e-03 2.254602499306201935e-03
6.534818941504177303e+00 1.667231819032583646e-03 1.856205984950065613e-03 1.650993595831096172e-03
6.591922005571030141e+00 1.216897170175216788e-03 1.281809993088245392e-03 1.178666716441512108e-03
6.649025069637882979e+00 8.943950307252811292e-04 9.000689606182277203e-04 8.712566923350095749e-04
6.706128133704735816e+00 6.495499595444385052e-04 5.922362906858325005e-04 5.238203448243439198e-04
6.763231197771586878e+00 4.867934930468742830e-04 3.974493884015828371e-04 3.283802943769842386e-04
6.820334261838439716e+00 3.858044568352211358e-04 3.677469212561845779e-04 1.574265334056690335e-04
6.877437325905292553e+00 3.379055015461553536e-04 2.811325248330831528e-04 1.575077185407280922e-04
6.934540389972143615e+00 3.328013219997071992e-04 3.014802059624344110e-04 1.442485081497579813e-04
6.991643454038996452e+00 3.688059825852427610e-04 3.127560776192694902e-04 1.712290104478597641e-04
7.048746518105849290e+00 4.523709391442144972e-04 4.229418118484318256e-04 2.779066562652587891e-04
7.105849582172702128e+00 5.818152273636566143e-04 4.972671740688383579e-04 4.045614623464643955e-04
7.162952646239553189e+00 7.634506614354331618e-04 6.275402847677469254e-04 6.353455246426165104e-04
7.220055710306406027e+00 1.003930770732224236e-03 9.059494477696716785e-04 8.256288128904998302e-04
7.277158774373258865e+00 1.317981054195349567e-03 1.141705084592103958e-03 1.175475888885557652e-03
7.334261838440111703e+00 1.704902956989462395e-03 1.496830023825168610e-03 1.668737153522670269e-03
7.391364902506962764e+00 2.176255340473189775e-03 2.097998280078172684e-03 2.154446905478835106e-03
7.448467966573815602e+00 2.741677866095275015e-03 2.734973561018705368e-03 2.741479780524969101e-03
7.505571030640668440e+00 3.402924463097773550e-03 3.396703628823161125e-03 3.444999922066926956e-03
7.562674094707521277e+00 4.157206168257284937e-03 4.205531906336545944e-03 4.182722885161638260e-03
7.619777158774372339e+00 5.003403133116260219e-03 5.114014726132154465e-03 5.079885944724082947e-03
7.676880222841225176e+00 5.942276351942474971e-03 6.053654942661523819e-03 5.953684449195861816e-03
7.733983286908078014e+00 6.964703206701654964e-03 6.992610171437263489e-03 6.928455084562301636e-03
7.791086350974929076e+00 8.046073419863167611e-03 8.089556358754634857e-03 8.031680248677730560e-03
7.848189415041781913e+00 9.187640812307284327e-03 9.168847464025020599e-03 9.056848473846912384e-03
7.905292479108634751e+00 1.037452117697573728e-02 1.033665705472230911e-02 1.023626700043678284e-02
7.962395543175487589e+00 1.159417120176270584e-02 1.145659666508436203e-02 1.145894732326269150e-02
8.019498607242338650e+00 1.282664250879479370e-02 1.260127965360879898e-02 1.274114474654197693e-02
8.076601671309191488e+00 1.406403318691840792e-02 1.370265986770391464e-02 1.400867011398077011e-02
8.133704735376044326e+00 1.528944953094549253e-02 1.486868038773536682e-02 1.514426618814468384e-02
8.190807799442897164e+00 1.649087389589620409e-02 1.603257283568382263e-02 1.642953604459762573e-02
8.247910863509748225e+00 1.766373530345392157e-02 1.721200905740261078e-02 1.757077872753143311e-02
8.305013927576601063e+00 1.878354718674901669e-02 1.827767677605152130e-02 1.864355057477951050e-02
8.362116991643453900e+00 1.985374766976209793e-02 1.944089867174625397e-02 1.966659910976886749e-02
8.419220055710306738e+00 2.085596397634812554e-02 2.032805979251861572e-02 2.078712917864322662e-02
8.476323119777157800e+00 2.179062043889130190e-02 2.130301296710968018e-02 2.161033079028129578e-02
8.533426183844010637e+00 2.265672717485104834e-02 2.209235914051532745e-02 2.251090295612812042e-02
8.590529247910863475e+00 2.340569068167968128e-02 2.284256555140018463e-02 2.322229370474815369e-02
8.647632311977716313e+00 2.411401669655624525e-02 2.347189933061599731e-02 2.396735735237598419e-02
8.704735376044567374e+00 2.462611648225851782e-02 2.412264980375766754e-02 2.440767735242843628e-02
8.761838440111420212e+00 2.513002646142759033e-02 2.449110895395278931e-02 2.482138201594352722e-02
8.818941504178273050e+00 2.551304340946387167e-02 2.494365163147449493e-02 2.506086975336074829e-02
8.876044568245124111e+00 2.574046456013873857e-02 2.515142410993576050e-02 2.536031976342201233e-02
8.933147632311976949e+00 2.590554353414870753e-02 2.533477172255516052e-02 2.537451684474945068e-02
8.990250696378829787e+00 2.605863365171809387e-02 2.530253864824771881e-02 2.555131912231445312e-02
9.047353760445682624e+00 2.592266994344791242e-02 2.531904168426990509e-02 2.548160031437873840e-02
9.104456824512533686e+00 2.575661940730595081e-02 2.515352331101894379e-02 2.542224898934364319e-02
9.161559888579386524e+00 2.558118381895444979e-02 2.504541166126728058e-02 2.508919127285480499e-02
9.218662952646239361e+00 2.530581345423472961e-02 2.464733645319938660e-02 2.463080361485481262e-02
9.275766016713092199e+00 2.477199048899824535e-02 2.417168021202087402e-02 2.414169535040855408e-02
9.332869080779943260e+00 2.423816752376177150e-02 2.366496063768863678e-02 2.363098785281181335e-02
9.389972144846796098e+00 2.366833707132195985e-02 2.311520278453826904e-02 2.298387698829174042e-02
9.447075208913648936e+00 2.296967008987867501e-02 2.237451262772083282e-02 2.227978222072124481e-02
9.504178272980501774e+00 2.209816222037521566e-02 2.166202664375305176e-02 2.150228433310985565e-02
9.561281337047352835e+00 2.122665435087178407e-02 2.076147310435771942e-02 2.073559723794460297e-02
9.618384401114205673e+00 2.025908962779351605e-02 1.994755491614341736e-02 1.971986144781112671e-02
9.675487465181058511e+00 1.922303158143970694e-02 1.894531212747097015e-02 1.868522725999355316e-02
9.732590529247909572e+00 1.818697353508593254e-02 1.795690692961215973e-02 1.746505871415138245e-02
9.789693593314762410e+00 1.713421395494335239e-02 1.687970571219921112e-02 1.642969436943531036e-02
9.846796657381615248e+00 1.599551719613945266e-02 1.578254066407680511e-02 1.519272755831480026e-02
9.903899721448468085e+00 1.482499736536873475e-02 1.467908918857574463e-02 1.405297406017780304e-02
9.961002785515319147e+00 1.365447753459805326e-02 1.351898163557052612e-02 1.284937281161546707e-02
1.001810584958217198e+01 1.248395770382733708e-02 1.241387054324150085e-02 1.169147808104753494e-02
1.007520891364902482e+01 1.132693365199468130e-02 1.133825909346342087e-02 1.059764344245195389e-02
1.013231197771587766e+01 1.018914637968563325e-02 1.016675774008035660e-02 9.474566206336021423e-03
1.018941504178272872e+01 9.053874220319573299e-03 9.192747995257377625e-03 8.311249315738677979e-03
1.024651810584958156e+01 8.012481986411832541e-03 8.144604042172431946e-03 7.368324790149927139e-03
1.030362116991643440e+01 7.053747857216598888e-03 7.185430731624364853e-03 6.330224685370922089e-03
1.036072423398328723e+01 6.191869112737503379e-03 6.212683394551277161e-03 5.441614892333745956e-03
1.041782729805013830e+01 5.374182527316738803e-03 5.400203634053468704e-03 4.472063388675451279e-03
1.047493036211699113e+01 4.598231955831331985e-03 4.673707298934459686e-03 3.777933306992053986e-03
1.053203342618384397e+01 3.822281384345925168e-03 4.012836143374443054e-03 3.131298348307609558e-03
1.058913649025069503e+01 3.286103787374594198e-03 3.485752036795020103e-03 2.564037218689918518e-03
1.064623955431754787e+01 2.846393398005508772e-03 2.988932887092232704e-03 2.093402203172445297e-03
1.070334261838440071e+01 2.576901069354819128e-03 2.773359417915344238e-03 1.753227785229682922e-03
1.076044568245125355e+01 2.352688965287660916e-03 2.561768982559442520e-03 1.590573927387595177e-03
1.081754874651810461e+01 2.128476861220510077e-03 2.428101142868399620e-03 1.507867942564189434e-03
1.087465181058495745e+01 2.220502065042075958e-03 2.441749908030033112e-03 1.447199727408587933e-03
1.093175487465181028e+01 2.409359301591812962e-03 2.544691320508718491e-03 1.676591928116977215e-03
1.098885793871866312e+01 2.598216538141549965e-03 2.705840161070227623e-03 1.968014752492308617e-03
1.104596100278551418e+01 2.875707239104434952e-03 3.126239404082298279e-03 2.357390942052006721e-03
1.110306406685236880e+01 3.442833410678011741e-03 3.453694982454180717e-03 2.827035496011376381e-03
1.116016713091921986e+01 4.009959582251552100e-03 3.993749152868986130e-03 3.493031021207571030e-03
1.121727019498607092e+01 4.577085753825092460e-03 4.541330970823764801e-03 4.093227908015251160e-03
1.127437325905292553e+01 5.359068445924156793e-03 5.194633267819881439e-03 4.856566898524761200e-03
1.133147632311977659e+01 6.224181747247536055e-03 5.952254869043827057e-03 5.691708065569400787e-03
1.138857938718662766e+01 7.089295048570914450e-03 6.671440321952104568e-03 6.522343493998050690e-03
1.144568245125348227e+01 7.954408349894347488e-03 7.530318573117256165e-03 7.461122237145900726e-03
1.150278551532033333e+01 9.023031900009675227e-03 8.488294668495655060e-03 8.423200808465480804e-03
1.155988857938718439e+01 1.011321905629134627e-02 9.499812498688697815e-03 9.461841545999050140e-03
1.161699164345403901e+01 1.120340621257308843e-02 1.058352086693048477e-02 1.063406839966773987e-02
1.167409470752089007e+01 1.229051833096363351e-02 1.157952845096588135e-02 1.181839965283870697e-02
1.173119777158774468e+01 1.340323062955271066e-02 1.260157115757465363e-02 1.299105677753686905e-02
1.178830083565459574e+01 1.452806380633502384e-02 1.373007241636514664e-02 1.405586954206228256e-02
1.184540389972144681e+01 1.565289698311733702e-02 1.474374532699584961e-02 1.517963130027055740e-02
1.190250696378830142e+01 1.677773015989972305e-02 1.577220298349857330e-02 1.633401960134506226e-02
1.195961002785515248e+01 1.786794067348383697e-02 1.673401892185211182e-02 1.734476163983345032e-02
1.201671309192200354e+01 1.890695548809108104e-02 1.773902587592601776e-02 1.831006444990634918e-02
1.207381615598885816e+01 1.989753076491201922e-02 1.860137470066547394e-02 1.944655738770961761e-02
1.213091922005570922e+01 2.088810604173289148e-02 1.947749219834804535e-02 2.042949385941028595e-02
1.218802228412256383e+01 2.187868131855382273e-02 2.029090747237205505e-02 2.130710706114768982e-02
1.224512534818941489e+01 2.276579730522036021e-02 2.112014777958393097e-02 2.221160009503364563e-02
1.230222841225626595e+01 2.351642405220596282e-02 2.189393527805805206e-02 2.307365275919437408e-02
1.235933147632312057e+01 2.424916775462304663e-02 2.277331613004207611e-02 2.377584204077720642e-02
1.241643454038997163e+01 2.497553338691544181e-02 2.330387569963932037e-02 2.455367892980575562e-02
1.247353760445682269e+01 2.570189901920783698e-02 2.397006191313266754e-02 2.514206059277057648e-02
1.253064066852367731e+01 2.613542754066057461e-02 2.448664419353008270e-02 2.578066475689411163e-02
1.258774373259052837e+01 2.647099764979573416e-02 2.495544031262397766e-02 2.632985264062881470e-02
1.264484679665737943e+01 2.680656775893089372e-02 2.521868795156478882e-02 2.672630175948143005e-02
1.270194986072423404e+01 2.714213786806607409e-02 2.556585520505905151e-02 2.702834829688072205e-02
1.275905292479108510e+01 2.747770797720123018e-02 2.571208029985427856e-02 2.733256295323371887e-02
1.281615598885793972e+01 2.758700729350011677e-02 2.596765756607055664e-02 2.733991108834743500e-02
1.287325905292479078e+01 2.757699284586988611e-02 2.600112371146678925e-02 2.734029106795787811e-02
1.293036211699164184e+01 2.754138727795046176e-02 2.605949714779853821e-02 2.717927470803260803e-02
1.298746518105849646e+01 2.750578171003102354e-02 2.595004625618457794e-02 2.704976871609687805e-02
1.304456824512534752e+01 2.730203514257992931e-02 2.588403038680553436e-02 2.687696926295757294e-02
1.310167130919219858e+01 2.695222766837081924e-02 2.551164105534553528e-02 2.650809846818447113e-02
1.315877437325905319e+01 2.659868216197047372e-02 2.527598664164543152e-02 2.607475593686103821e-02
1.321587743732590425e+01 2.622254982303095366e-02 2.474154345691204071e-02 2.580179274082183838e-02
1.327298050139275887e+01 2.581028270018590615e-02 2.439705654978752136e-02 2.531414665281772614e-02
1.333008356545960993e+01 2.525350233281796822e-02 2.382414229214191437e-02 2.461502514779567719e-02
1.338718662952646099e+01 2.457146484513469606e-02 2.318425662815570831e-02 2.390457130968570709e-02
1.344428969359331560e+01 2.380038411928627612e-02 2.251622453331947327e-02 2.326218038797378540e-02
1.350139275766016667e+01 2.302930339343790128e-02 2.178929932415485382e-02 2.238789387047290802e-02
1.355849582172701773e+01 2.225822266758952644e-02 2.088858559727668762e-02 2.168653346598148346e-02
1.361559888579387234e+01 2.136908209532020070e-02 2.001560479402542114e-02 2.087892405688762665e-02
1.367270194986072340e+01 2.041919916771281832e-02 1.917809247970581055e-02 1.991445012390613556e-02
1.372980501392757446e+01 1.946931624010544287e-02 1.823289692401885986e-02 1.910384185612201691e-02
1.378690807799442908e+01 1.851083727174993032e-02 1.720198616385459900e-02 1.805635541677474976e-02
1.384401114206128014e+01 1.750413016556738588e-02 1.632301323115825653e-02 1.705024950206279755e-02
1.390111420612813475e+01 1.644677230488849479e-02 1.535294111818075180e-02 1.607694104313850403e-02
1.395821727019498582e+01 1.537459356602274840e-02 1.443138159811496735e-02 1.497682277113199234e-02
1.401532033426183688e+01 1.430241482715700202e-02 1.342626847326755524e-02 1.391713880002498627e-02
1.407242339832869149e+01 1.323023608829118972e-02 1.240951288491487503e-02 1.286939997225999832e-02
1.412952646239554255e+01 1.216055330316558915e-02 1.131982542574405670e-02 1.188373193144798279e-02
1.418662952646239361e+01 1.116870414203413424e-02 1.046879030764102936e-02 1.086430810391902924e-02
1.424373259052924823e+01 1.021664028736728007e-02 9.491221979260444641e-03 9.882665239274501801e-03
1.430083565459609929e+01 9.264576432700486613e-03 8.715009316802024841e-03 8.933789096772670746e-03
1.435793871866295035e+01 8.303532425309009118e-03 7.814647629857063293e-03 8.074387907981872559e-03
1.441504178272980496e+01 7.520775761320067261e-03 7.110143546015024185e-03 7.251908537000417709e-03
1.447214484679665603e+01 6.835237113908257910e-03 6.310695316642522812e-03 6.585119292140007019e-03
1.452924791086351064e+01 6.149698466496404323e-03 5.719247739762067795e-03 5.853142589330673218e-03
1.458635097493036170e+01 5.464159819084594971e-03 5.173989571630954742e-03 5.395062733441591263e-03
1.464345403899721276e+01 5.029252116359949135e-03 4.733774811029434204e-03 4.976767115294933319e-03
1.470055710306406738e+01 4.710506725210752282e-03 4.398333374410867691e-03 4.608943592756986618e-03
1.475766016713091844e+01 4.618403582073053910e-03 4.224148578941822052e-03 4.325097426772117615e-03
1.481476323119776950e+01 4.526300438935357273e-03 4.145648330450057983e-03 4.292145837098360062e-03
1.487186629526462411e+01 4.521854751030385082e-03 4.124012775719165802e-03 4.266265779733657837e-03
1.492896935933147518e+01 4.690390691245470596e-03 4.284293390810489655e-03 4.340455401688814163e-03
1.498607242339832979e+01 4.858926631460567386e-03 4.576515406370162964e-03 4.608756862580776215e-03
1.504317548746518085e+01 5.375595548913494892e-03 5.046206526458263397e-03 4.914051853120326996e-03
1.510027855153203191e+01 5.972664033912597481e-03 5.548761226236820221e-03 5.399165675044059753e-03
1.515738161559888653e+01 6.569732518911735632e-03 6.103825755417346954e-03 6.015173625200986862e-03
1.521448467966573759e+01 7.252343112940965245e-03 6.744705606251955032e-03 6.778352893888950348e-03
1.527158774373258865e+01 8.024619483424240071e-03 7.373663596808910370e-03 7.722519338130950928e-03
1.532869080779944326e+01 8.733934352949489568e-03 8.074118755757808685e-03 8.504458703100681305e-03
1.538579387186629432e+01 9.442244245952758838e-03 8.674424141645431519e-03 8.978408761322498322e-03
1.544289693593314539e+01 1.015055413895602811e-02 9.256701916456222534e-03 9.431887418031692505e-03
1.550000000000000000e+01 1.082481249147838540e-02 9.237903170287609100e-03 1.023245975375175476e-02


==> data/histLineData.txt <==
# TRNut TRSamples  M1Nut M1Samples M2Nut M2Samples 
-2.414461139197836325e-04 6.500000000000000000e+01 4.719524589017965377e-04 8.086400000000000000e+04 4.496184857271146073e-04 8.108200000000000000e+04
3.275566170833094787e-04 8.042200000000000000e+04 1.024174722842872238e-03 1.812000000000000000e+03 1.005985608790069827e-03 1.693000000000000000e+03
8.965593480864026982e-04 2.106000000000000000e+03 1.576396986783947830e-03 1.265000000000000000e+03 1.562352731853025156e-03 1.290000000000000000e+03
1.465562079089495701e-03 1.331000000000000000e+03 2.128619250725023639e-03 1.191000000000000000e+03 2.118719854915980267e-03 1.206000000000000000e+03
2.034564810092588487e-03 1.165000000000000000e+03 2.680841514666099448e-03 1.063000000000000000e+03 2.675086977978935378e-03 1.014000000000000000e+03
2.603567541095682357e-03 1.103000000000000000e+03 3.233063778607174824e-03 9.210000000000000000e+02 3.231454101041890924e-03 9.650000000000000000e+02
3.172570272098775360e-03 9.550000000000000000e+02 3.785286042548250632e-03 9.120000000000000000e+02 3.787821224104846035e-03 9.160000000000000000e+02
3.741573003101868362e-03 9.140000000000000000e+02 4.337508306489326441e-03 8.780000000000000000e+02 4.344188347167801147e-03 9.190000000000000000e+02
4.310575734104961365e-03 9.320000000000000000e+02 4.889730570430401817e-03 1.087000000000000000e+03 4.900555470230756258e-03 1.057000000000000000e+03
4.879578465108054368e-03 1.162000000000000000e+03 5.441952834371478059e-03 1.217000000000000000e+03 5.456922593293711370e-03 1.350000000000000000e+03
5.448581196111147371e-03 1.190000000000000000e+03 5.994175098312553435e-03 1.224000000000000000e+03 6.013289716356666481e-03 1.291000000000000000e+03
6.017583927114241241e-03 1.244000000000000000e+03 6.546397362253628810e-03 1.048000000000000000e+03 6.569656839419622460e-03 1.066000000000000000e+03
6.586586658117334243e-03 1.089000000000000000e+03 7.098619626194705053e-03 9.960000000000000000e+02 7.126023962482577571e-03 8.950000000000000000e+02
7.155589389120427246e-03 9.650000000000000000e+02 7.650841890135780428e-03 8.590000000000000000e+02 7.682391085545532683e-03 8.870000000000000000e+02
7.724592120123519381e-03 8.700000000000000000e+02 8.203064154076856671e-03 8.990000000000000000e+02 8.238758208608486927e-03 8.950000000000000000e+02
8.293594851126613252e-03 9.900000000000000000e+02 8.755286418017932046e-03 8.400000000000000000e+02 8.795125331671442906e-03 8.410000000000000000e+02
8.862597582129707122e-03 8.720000000000000000e+02 9.307508681959007421e-03 8.030000000000000000e+02 9.351492454734398885e-03 8.300000000000000000e+02
9.431600313132799257e-03 8.430000000000000000e+02 9.859730945900082796e-03 7.700000000000000000e+02 9.907859577797353129e-03 6.690000000000000000e+02
1.000060304413589313e-02 6.210000000000000000e+02 1.041195320984115991e-02 5.370000000000000000e+02 1.046422670086030911e-02 5.610000000000000000e+02
1.056960577513898526e-02 5.510000000000000000e+02 1.096417547378223528e-02 5.180000000000000000e+02 1.102059382392326335e-02 4.670000000000000000e+02
1.113860850614207913e-02 5.160000000000000000e+02 1.151639773772331066e-02 4.480000000000000000e+02 1.157696094698621933e-02 4.750000000000000000e+02
1.170761123714517127e-02 4.660000000000000000e+02 1.206862000166438603e-02 5.100000000000000000e+02 1.213332807004917357e-02 4.630000000000000000e+02
1.227661396814826514e-02 4.660000000000000000e+02 1.262084226560546141e-02 4.140000000000000000e+02 1.268969519311212955e-02 4.440000000000000000e+02
1.284561669915135901e-02 4.630000000000000000e+02 1.317306452954653678e-02 4.550000000000000000e+02 1.324606231617508553e-02 4.420000000000000000e+02
1.341461943015445114e-02 4.880000000000000000e+02 1.372528679348761389e-02 4.550000000000000000e+02 1.380242943923803978e-02 4.690000000000000000e+02
1.398362216115754501e-02 4.530000000000000000e+02 1.427750905742868927e-02 4.120000000000000000e+02 1.435879656230099576e-02 3.980000000000000000e+02
1.455262489216063715e-02 3.860000000000000000e+02 1.482973132136976464e-02 3.680000000000000000e+02 1.491516368536395000e-02 3.460000000000000000e+02
1.512162762316373102e-02 3.480000000000000000e+02 1.538195358531084002e-02 3.230000000000000000e+02 1.547153080842690598e-02 3.500000000000000000e+02
1.569063035416682489e-02 3.310000000000000000e+02 1.593417584925191713e-02 3.120000000000000000e+02 1.602789793148986022e-02 3.080000000000000000e+02
1.625963308516991529e-02 3.080000000000000000e+02 1.648639811319299250e-02 3.140000000000000000e+02 1.658426505455281447e-02 3.030000000000000000e+02
1.682863581617300916e-02 2.960000000000000000e+02 1.703862037713406788e-02 2.720000000000000000e+02 1.714063217761577218e-02 2.950000000000000000e+02
1.739763854717610303e-02 3.000000000000000000e+02 1.759084264107514325e-02 3.010000000000000000e+02 1.769699930067872642e-02 2.820000000000000000e+02
1.796664127817919690e-02 2.800000000000000000e+02 1.814306490501621863e-02 2.640000000000000000e+02 1.825336642374168067e-02 2.790000000000000000e+02
1.853564400918229077e-02 2.760000000000000000e+02 1.869528716895729401e-02 2.630000000000000000e+02 1.880973354680463838e-02 2.790000000000000000e+02
1.910464674018538117e-02 2.870000000000000000e+02 1.924750943289836938e-02 2.670000000000000000e+02 1.936610066986759263e-02 2.510000000000000000e+02
1.967364947118847504e-02 2.580000000000000000e+02 1.979973169683944476e-02 2.540000000000000000e+02 1.992246779293054687e-02 2.610000000000000000e+02
2.024265220219156891e-02 2.500000000000000000e+02 2.035195396078052013e-02 2.440000000000000000e+02 2.047883491599350111e-02 2.420000000000000000e+02
2.081165493319466278e-02 2.530000000000000000e+02 2.090417622472159898e-02 2.470000000000000000e+02 2.103520203905645883e-02 2.390000000000000000e+02
2.138065766419775318e-02 2.480000000000000000e+02 2.145639848866267435e-02 2.400000000000000000e+02 2.159156916211941307e-02 2.470000000000000000e+02
2.194966039520084705e-02 2.490000000000000000e+02 2.200862075260374973e-02 2.280000000000000000e+02 2.214793628518236732e-02 2.360000000000000000e+02
2.251866312620394092e-02 2.360000000000000000e+02 2.256084301654482510e-02 2.190000000000000000e+02 2.270430340824532503e-02 2.390000000000000000e+02
2.308766585720703479e-02 2.400000000000000000e+02 2.311306528048590048e-02 2.370000000000000000e+02 2.326067053130827927e-02 2.290000000000000000e+02
2.365666858821012866e-02 2.350000000000000000e+02 2.366528754442697585e-02 2.220000000000000000e+02 2.381703765437123352e-02 2.200000000000000000e+02
2.422567131921321906e-02 2.270000000000000000e+02 2.421750980836805123e-02 2.190000000000000000e+02 2.437340477743418776e-02 2.250000000000000000e+02
2.479467405021631293e-02 2.230000000000000000e+02 2.476973207230912660e-02 2.260000000000000000e+02 2.492977190049714548e-02 2.140000000000000000e+02
2.536367678121940680e-02 2.090000000000000000e+02 2.532195433625020198e-02 2.150000000000000000e+02 2.548613902356009972e-02 1.940000000000000000e+02
2.593267951222250067e-02 1.860000000000000000e+02 2.587417660019127735e-02 2.020000000000000000e+02 2.604250614662305396e-02 7.000000000000000000e+01
2.650168224322559454e-02 5.900000000000000000e+01 2.642639886413235273e-02 9.000000000000000000e+01 2.659887326968601168e-02 3.900000000000000000e+01
2.707068497422868494e-02 3.600000000000000000e+01 2.697862112807343157e-02 3.700000000000000000e+01 2.715524039274896592e-02 3.600000000000000000e+01
2.763968770523177881e-02 3.700000000000000000e+01 2.753084339201450348e-02 3.800000000000000000e+01 2.771160751581192017e-02 3.100000000000000000e+01


==> data/m1_loss.txt <==
0.000000000000000000e+00 2.971925612556733896e-04 1.679489223414967292e-04
1.000000000000000000e+00 2.329743326291260888e-04 1.681842653988194995e-04
2.000000000000000000e+00 2.322151629520755240e-04 1.634372435340373923e-04
3.000000000000000000e+00 2.319274944626517219e-04 1.744129144314181560e-04
4.000000000000000000e+00 2.265403093189933344e-04 1.818111565612096189e-04
5.000000000000000000e+00 2.222201304334951103e-04 1.920617076602531127e-04
6.000000000000000000e+00 1.989089179007159935e-04 1.973588307007567342e-04
7.000000000000000000e+00 8.883806742202794075e-05 2.167018429892648436e-04
8.000000000000000000e+00 3.270078745322937448e-05 2.183248798791581863e-04
9.000000000000000000e+00 1.830898913960447749e-05 2.180888965708914929e-04
1.000000000000000000e+01 1.530711989670083815e-05 2.138217283236706586e-04
1.100000000000000000e+01 1.184368414789880782e-05 2.147774166050999258e-04
1.200000000000000000e+01 9.975192445563870922e-06 1.962439357022308106e-04
1.300000000000000000e+01 9.888365197342440085e-06 1.644574461791309828e-04
1.400000000000000000e+01 8.084299518878207983e-06 1.464779933356282979e-04
1.500000000000000000e+01 7.987388241926280478e-06 1.117760182181768807e-04
1.600000000000000000e+01 6.507994746888637924e-06 9.452008584904308063e-05
1.700000000000000000e+01 6.444663631034347393e-06 5.929752117931653965e-05
1.800000000000000000e+01 6.454853556297133548e-06 6.437821106975124869e-05
1.900000000000000000e+01 5.991374566970954074e-06 4.483696482158573227e-05
2.000000000000000000e+01 5.396579045151563242e-06 2.370762976895340188e-05
2.100000000000000000e+01 5.531643460240527927e-06 1.896119331150898868e-05
2.200000000000000000e+01 4.285546089811406415e-06 3.007927511729235553e-05
2.300000000000000000e+01 5.344149923606540116e-06 1.416864254154078756e-05
2.400000000000000000e+01 4.136265428111021513e-06 8.487873855830449952e-06
2.500000000000000000e+01 4.559586709011730031e-06 5.435227144356480025e-06
2.600000000000000000e+01 4.231348032797163250e-06 1.052389185403147197e-05
2.700000000000000000e+01 4.318240295979512883e-06 7.434151514443371767e-06
2.800000000000000000e+01 4.040793960130385932e-06 5.381935193714901905e-06
2.900000000000000000e+01 4.115119331675172213e-06 1.033019599272259160e-05
3.000000000000000000e+01 3.999505042542908169e-06 5.480328413856471766e-06
3.100000000000000000e+01 3.734929555217236185e-06 4.424991800250567478e-06
3.200000000000000000e+01 3.888777570472040971e-06 4.402170147590004388e-06
3.300000000000000000e+01 3.357190747041801305e-06 5.993770499531124313e-06
3.400000000000000000e+01 3.242830787073677974e-06 4.752508556591928581e-06
3.500000000000000000e+01 3.699341591433903730e-06 4.745576704388444356e-06
3.600000000000000000e+01 3.781426897003396993e-06 7.420406907934682112e-06
3.700000000000000000e+01 3.336136155051227801e-06 5.220595738160647462e-06
3.800000000000000000e+01 3.083920433920062995e-06 4.725788388410919766e-06
3.900000000000000000e+01 2.804509540537643876e-06 5.617164314785261501e-06
4.000000000000000000e+01 3.563841039466942138e-06 5.993185296845299583e-06
4.100000000000000000e+01 3.548560183647128389e-06 4.303892345760074074e-06
4.200000000000000000e+01 2.936751910677902308e-06 1.072894340136207534e-05
4.300000000000000000e+01 3.778419546445482654e-06 5.993203479150995566e-06
4.400000000000000000e+01 3.101566291141157079e-06 8.261663257952557205e-06
4.500000000000000000e+01 2.995051156519674387e-06 5.652364150845568485e-06
4.600000000000000000e+01 2.933299081007752353e-06 5.558567931172098727e-06
4.700000000000000000e+01 3.022841611645346305e-06 6.303680964001799389e-06
4.800000000000000000e+01 3.013751921433934798e-06 4.450266719778542348e-06
4.900000000000000000e+01 3.142868485976217689e-06 5.486992305568551044e-06
5.000000000000000000e+01 2.820731927505577696e-06 5.534268882823718457e-06
5.100000000000000000e+01 3.284414553854578329e-06 3.964746158180095579e-06
5.200000000000000000e+01 2.557050594989120793e-06 3.805376109093341833e-06
5.300000000000000000e+01 2.378997760574128602e-06 4.101818871666834105e-06
5.400000000000000000e+01 2.670117631765197460e-06 6.857683366883150024e-06
5.500000000000000000e+01 2.924843127006769267e-06 8.685293139525412291e-06
5.600000000000000000e+01 3.347978815757656449e-06 4.814137754428945683e-06
5.700000000000000000e+01 2.811166043391175947e-06 3.631609500580489716e-06
5.800000000000000000e+01 2.549722042102508390e-06 3.022913216863596651e-06
5.900000000000000000e+01 2.470683027179402704e-06 3.635444240450159395e-06
6.000000000000000000e+01 2.645090860414539803e-06 4.435688140765929026e-06
6.100000000000000000e+01 3.017896415839920157e-06 4.076432951978965362e-06
6.200000000000000000e+01 2.746073855683933769e-06 4.530004912220294492e-06
6.300000000000000000e+01 2.436756041400780629e-06 3.833378213817175103e-06
6.400000000000000000e+01 3.328114156517500340e-06 8.333123321875333264e-06
6.500000000000000000e+01 3.121321724527763049e-06 3.141200539503811002e-06
6.600000000000000000e+01 2.106117307486111190e-06 3.781884863663747292e-06
6.700000000000000000e+01 2.638359543750909854e-06 3.641958229695367480e-06
6.800000000000000000e+01 2.602092368686789867e-06 5.657667781581542297e-06
6.900000000000000000e+01 2.492887325707488890e-06 6.209213582445248926e-06
7.000000000000000000e+01 2.725665115056735738e-06 3.012064065386958441e-06
7.100000000000000000e+01 1.982194880428059016e-06 3.076579420319374407e-06
7.200000000000000000e+01 2.210184200489507008e-06 3.692542207634392223e-06
7.300000000000000000e+01 2.155331054705461689e-06 5.107736484152799688e-06
7.400000000000000000e+01 2.774133217549341467e-06 4.302088305626927304e-06
7.500000000000000000e+01 2.257548150483896319e-06 5.626433866568520744e-06
7.600000000000000000e+01 2.665221772391767252e-06 4.222969525380893292e-06
7.700000000000000000e+01 2.384570431545331669e-06 3.390520018791868194e-06
7.800000000000000000e+01 2.430427951246840983e-06 3.341635383587172170e-06
7.900000000000000000e+01 2.773318054621588606e-06 6.825383679090206145e-06
8.000000000000000000e+01 2.453567644730849723e-06 6.666548851610876671e-06
8.100000000000000000e+01 2.121073364765969618e-06 3.257872532761677082e-06
8.200000000000000000e+01 2.268409546850719938e-06 3.127514041674334496e-06
8.300000000000000000e+01 2.170312574243506597e-06 5.205698009357657821e-06
8.400000000000000000e+01 2.460362715396561071e-06 4.236299989569070889e-06
8.500000000000000000e+01 1.842723810544024410e-06 4.545625565578706071e-06
8.600000000000000000e+01 2.381067501891855509e-06 3.478871745017100060e-06
8.700000000000000000e+01 2.386449328713188119e-06 2.885227295031686169e-06
8.800000000000000000e+01 1.964728557274270272e-06 2.941112646002173930e-06
8.900000000000000000e+01 2.019411063538485625e-06 3.363508539559006403e-06
9.000000000000000000e+01 1.912565526131523679e-06 2.822954615497604032e-06
9.100000000000000000e+01 2.152944367636887745e-06 4.352768417590975054e-06
9.200000000000000000e+01 2.081375299721176094e-06 3.212636134357855702e-06
9.300000000000000000e+01 2.033216532263855115e-06 3.451029111021363770e-06
9.400000000000000000e+01 2.065946353534201127e-06 2.915403383641353187e-06
9.500000000000000000e+01 2.003777668401364945e-06 3.036659658603156133e-06
9.600000000000000000e+01 1.826488746036678693e-06 5.006420933404212231e-06
9.700000000000000000e+01 2.416822823995243154e-06 5.188369367382549412e-06
9.800000000000000000e+01 1.800504086783182076e-06 2.974482126442748171e-06
9.900000000000000000e+01 2.119487942055837558e-06 2.825975849468014166e-06
1.000000000000000000e+02 1.764334812754536376e-06 3.564204458593625655e-06
1.010000000000000000e+02 1.804310465440116606e-06 2.532074768927404329e-06
1.020000000000000000e+02 1.743119022678548836e-06 4.022861382003028933e-06
1.030000000000000000e+02 2.274513911346068177e-06 7.000796192024681387e-06
1.040000000000000000e+02 2.153564567160884080e-06 2.483498645272144147e-06
1.050000000000000000e+02 1.999436441792068367e-06 5.647823642619806567e-06
1.060000000000000000e+02 1.862827743140632593e-06 2.739829703283246413e-06
1.070000000000000000e+02 1.889850152028342484e-06 2.402936896499870894e-06
1.080000000000000000e+02 2.047237064601327163e-06 4.089873875140168497e-06
1.090000000000000000e+02 2.100643773074665237e-06 3.648210677829151813e-06
1.100000000000000000e+02 2.164598592561617117e-06 3.543689144296171060e-06
1.110000000000000000e+02 1.872900265141605596e-06 2.538299278772461053e-06
1.120000000000000000e+02 1.802898153923018686e-06 3.535523224046765363e-06
1.130000000000000000e+02 1.730197568589851762e-06 5.086992258907582499e-06
1.140000000000000000e+02 1.683195661185514689e-06 3.175274360431627731e-06
1.150000000000000000e+02 1.557681380784847109e-06 2.367305864820900994e-06
1.160000000000000000e+02 1.911538321647270206e-06 5.907311024030958562e-06
1.170000000000000000e+02 1.861430385122156425e-06 3.260677695414181378e-06
1.180000000000000000e+02 1.660215280668271889e-06 4.948892387132194503e-06
1.190000000000000000e+02 1.936408308955739743e-06 3.192304871433806553e-06
1.200000000000000000e+02 1.834711811543048864e-06 2.499479620536210538e-06
1.210000000000000000e+02 1.590602987132142432e-06 2.365716661499780192e-06
1.220000000000000000e+02 1.686979173324009849e-06 2.429468830667685579e-06
1.230000000000000000e+02 1.660335224579623259e-06 2.256817163733692144e-06
1.240000000000000000e+02 1.851377882057029238e-06 2.931412315933372176e-06
1.250000000000000000e+02 1.762373778685244590e-06 2.505117007027924476e-06
1.260000000000000000e+02 1.808937513727776825e-06 2.812961395667309326e-06
1.270000000000000000e+02 1.711260818232216188e-06 2.492303498979211625e-06
1.280000000000000000e+02 1.504498470429818730e-06 2.323858697024314812e-06
1.290000000000000000e+02 2.094495528483375338e-06 3.899955764648661195e-06
1.300000000000000000e+02 2.075749265237197782e-06 2.582305709956305801e-06
1.310000000000000000e+02 1.679986646247649624e-06 2.690163686637416724e-06
1.320000000000000000e+02 1.763767937953036796e-06 2.589324064332812771e-06
1.330000000000000000e+02 1.794009644762508523e-06 2.329737120155113634e-06
1.340000000000000000e+02 1.641779461774163158e-06 2.187246907681872539e-06
1.350000000000000000e+02 1.539042189440153520e-06 2.512938397846782182e-06
1.360000000000000000e+02 1.841310663823870287e-06 2.409369691492620411e-06
1.370000000000000000e+02 1.958155515189909276e-06 3.421940627587243177e-06
1.380000000000000000e+02 1.899732758594941361e-06 3.245144674214240594e-06
1.390000000000000000e+02 1.557586636180406516e-06 3.514541424767493907e-06
1.400000000000000000e+02 1.848393407743054856e-06 4.585804132381343076e-06
1.410000000000000000e+02 1.674988734567936708e-06 2.809253361370801009e-06
1.420000000000000000e+02 1.742441362786134397e-06 2.777001191218614575e-06
1.430000000000000000e+02 1.926884314522852036e-06 3.930626444883384958e-06
1.440000000000000000e+02 1.865820914376744209e-06 2.129355341205774364e-06
1.450000000000000000e+02 1.928337089505986986e-06 3.561336944331158831e-06
1.460000000000000000e+02 1.530812698191797403e-06 2.362084871349201271e-06
1.470000000000000000e+02 1.788677904785607197e-06 2.449335343465617381e-06
1.480000000000000000e+02 2.021504835889188830e-06 4.082223552865034465e-06
1.490000000000000000e+02 1.648135555119492694e-06 3.820274902035372403e-06
1.500000000000000000e+02 1.880724733772476987e-06 4.079102701648503666e-06
1.510000000000000000e+02 1.865198271887009224e-06 3.803613943318237650e-06
1.520000000000000000e+02 1.830989308038805640e-06 2.416417333734691333e-06
1.530000000000000000e+02 1.902447900107426539e-06 2.445797081675828368e-06
1.540000000000000000e+02 1.737795567636658150e-06 3.185425524086602209e-06
1.550000000000000000e+02 1.738914140731412561e-06 2.828605979019032083e-06
1.560000000000000000e+02 1.601793554323437175e-06 3.129911431973663052e-06
1.570000000000000000e+02 1.422138911023959725e-06 2.035076338233901518e-06
1.580000000000000000e+02 1.603278933547474334e-06 3.214020379913763025e-06
1.590000000000000000e+02 1.508496205497469160e-06 2.142282290363780043e-06
1.600000000000000000e+02 1.629839022383729577e-06 2.242783030758343518e-06
1.610000000000000000e+02 1.337717638841679009e-06 2.180943894626050452e-06
1.620000000000000000e+02 1.643134267309944698e-06 3.418156557082970273e-06
1.630000000000000000e+02 1.941446629746247261e-06 2.965538220107668442e-06
1.640000000000000000e+02 1.340240220719729712e-06 2.527004267210514822e-06
1.650000000000000000e+02 1.632305069981548439e-06 4.202652823476771214e-06
1.660000000000000000e+02 1.569113517420873677e-06 2.481699580465298974e-06
1.670000000000000000e+02 1.800171425931160193e-06 2.407834344812829456e-06
1.680000000000000000e+02 1.709568249576762974e-06 3.597846720157082849e-06
1.690000000000000000e+02 1.899483026041532386e-06 4.306758100420026747e-06
1.700000000000000000e+02 1.697257108398171855e-06 2.101692358237941877e-06
1.710000000000000000e+02 1.790716980130133523e-06 3.103168173673532068e-06
1.720000000000000000e+02 1.397084202459311249e-06 2.553046339766517822e-06
1.730000000000000000e+02 1.746853405736426345e-06 2.627698490259937557e-06
1.740000000000000000e+02 1.296443091579269021e-06 2.026219973239687139e-06
1.750000000000000000e+02 1.665311727412978370e-06 2.156458823703070639e-06
1.760000000000000000e+02 1.570040844789623741e-06 2.539394645859755533e-06
1.770000000000000000e+02 1.647626672933590703e-06 2.267001544299033706e-06
1.780000000000000000e+02 1.492922843567013272e-06 2.510729852220187303e-06
1.790000000000000000e+02 1.364144314997108779e-06 2.518447488861526736e-06
1.800000000000000000e+02 1.584235017222670860e-06 3.228622794816021574e-06
1.810000000000000000e+02 1.349813674438033376e-06 2.245553853197804998e-06
1.820000000000000000e+02 1.462936723867963893e-06 2.242343797672915223e-06
1.830000000000000000e+02 1.473298992742010272e-06 2.613819728614587898e-06
1.840000000000000000e+02 1.414333740253251999e-06 2.157129318966455177e-06
1.850000000000000000e+02 1.658702232297807619e-06 3.132992556063989957e-06
1.860000000000000000e+02 1.486808579284656848e-06 2.494662856602808741e-06
1.870000000000000000e+02 1.850375891696958191e-06 2.770223465185781916e-06
1.880000000000000000e+02 1.508629911958669797e-06 2.177045214298576128e-06
1.890000000000000000e+02 1.294580311431075931e-06 2.531748568139843276e-06
1.900000000000000000e+02 1.575427135650234427e-06 2.705654588098162441e-06
1.910000000000000000e+02 1.648313551086359546e-06 2.083736332419592307e-06
1.920000000000000000e+02 1.621336003085029923e-06 2.630814319368618397e-06
1.930000000000000000e+02 1.513494882426083046e-06 2.345930634694961960e-06
1.940000000000000000e+02 1.487288050077662961e-06 2.547046121533070701e-06
1.950000000000000000e+02 1.663548707766308390e-06 1.922680497525272777e-06
1.960000000000000000e+02 1.649041637361103655e-06 2.139893030910023359e-06
1.970000000000000000e+02 1.542440302630938878e-06 3.048199461562340457e-06
1.980000000000000000e+02 1.525221536996415686e-06 3.496398806944895115e-06
1.990000000000000000e+02 1.311990347952971278e-06 2.216530127949576867e-06
2.000000000000000000e+02 1.357425457727400804e-06 3.308772070421208408e-06
2.010000000000000000e+02 1.330965451287917062e-06 2.156405104384529769e-06
2.020000000000000000e+02 1.542794857260550249e-06 2.418312503734111949e-06
2.030000000000000000e+02 1.476354619109964552e-06 2.973800313491119004e-06
2.040000000000000000e+02 1.493003715938511412e-06 3.788487754387475715e-06
2.050000000000000000e+02 1.443962036458225549e-06 2.321154432112730966e-06
2.060000000000000000e+02 1.426865571311824796e-06 2.588958995355528233e-06
2.070000000000000000e+02 1.516221397437448041e-06 2.438448303625642476e-06
2.080000000000000000e+02 1.394712672713603849e-06 1.936987878275664028e-06
2.090000000000000000e+02 1.587682922286013114e-06 1.989772070667045329e-06
2.100000000000000000e+02 1.570417937905707327e-06 4.008924958883755180e-06
2.110000000000000000e+02 1.423715421563475492e-06 2.558081269064791077e-06
2.120000000000000000e+02 1.391169032380980827e-06 3.145950073854840556e-06
2.130000000000000000e+02 1.778046281239619293e-06 3.109461764381096473e-06
2.140000000000000000e+02 1.536371940190407589e-06 3.601401731401272092e-06
2.150000000000000000e+02 1.731674029283057021e-06 2.006024620244060145e-06
2.160000000000000000e+02 1.760841427593615908e-06 2.955632957009636836e-06
2.170000000000000000e+02 1.853485588075623888e-06 3.507671007887385877e-06
2.180000000000000000e+02 1.513560896357138554e-06 1.955173948414430647e-06
2.190000000000000000e+02 1.370752048960801946e-06 2.948870194935242883e-06
2.200000000000000000e+02 1.382962879393846026e-06 2.070212903552034668e-06
2.210000000000000000e+02 1.525260499683425567e-06 2.756306158580444444e-06
2.220000000000000000e+02 1.347264170546331216e-06 1.972557207961686330e-06
2.230000000000000000e+02 1.288582698325250654e-06 1.709476160790199603e-06
2.240000000000000000e+02 1.414791657350859159e-06 2.792458819382469002e-06
2.250000000000000000e+02 1.468691613574165074e-06 3.534137918601793912e-06
2.260000000000000000e+02 1.619140855444071591e-06 2.938167087566367971e-06
2.270000000000000000e+02 1.311933269361455609e-06 2.723605600664016280e-06
2.280000000000000000e+02 1.421758021706214317e-06 1.963388463594445066e-06
2.290000000000000000e+02 1.317942054622962022e-06 2.453374909440079380e-06
2.300000000000000000e+02 1.395772403609767576e-06 3.218504678511570634e-06
2.310000000000000000e+02 1.569366227797386601e-06 2.186656495196482009e-06
2.320000000000000000e+02 1.199541819124591864e-06 2.581444867409323364e-06
2.330000000000000000e+02 1.392466152373339345e-06 2.082104748045127170e-06
2.340000000000000000e+02 1.440104137308634093e-06 2.170387370768671107e-06
2.350000000000000000e+02 1.298564281018670585e-06 1.826479111652135893e-06
2.360000000000000000e+02 1.492039039135981948e-06 2.858204958802465034e-06
2.370000000000000000e+02 1.308895522548684368e-06 1.812552857362479070e-06
2.380000000000000000e+02 1.369094516674074494e-06 2.360312529796438934e-06
2.390000000000000000e+02 1.314881180616151060e-06 2.607476649333357777e-06
2.400000000000000000e+02 1.460173297317541032e-06 2.505899042609806685e-06
2.410000000000000000e+02 1.138202189206626661e-06 1.756841202836317577e-06
2.420000000000000000e+02 1.497832558278296937e-06 3.102939334333382146e-06
2.430000000000000000e+02 1.134176836322599611e-06 1.823498954809769222e-06
2.440000000000000000e+02 1.429067368383156418e-06 1.914698291263565638e-06
2.450000000000000000e+02 1.479548705951592333e-06 3.027363146219855821e-06
2.460000000000000000e+02 1.564761513932457781e-06 2.686377609020459876e-06
2.470000000000000000e+02 1.416676907341315216e-06 2.035700233634507877e-06
2.480000000000000000e+02 1.917821076639774880e-06 3.056846246857724562e-06
2.490000000000000000e+02 1.163814758217199939e-06 2.763196183321174450e-06
2.500000000000000000e+02 1.168888869232611877e-06 2.824989616359482136e-06
2.510000000000000000e+02 1.199825094883962004e-06 1.821813124037708884e-06
2.520000000000000000e+02 1.463298000250456609e-06 2.018298127975601851e-06
2.530000000000000000e+02 1.398567755541191656e-06 2.239678313333326017e-06
2.540000000000000000e+02 1.283981423434671435e-06 1.672881598409082882e-06
2.550000000000000000e+02 1.320315669493803975e-06 2.634276561154610956e-06
2.560000000000000000e+02 1.215509259799332150e-06 2.920138315615059393e-06
2.570000000000000000e+02 1.435950691227278272e-06 2.060713327781987785e-06
2.580000000000000000e+02 1.419040310813179363e-06 2.280075297075111976e-06
2.590000000000000000e+02 1.333298068007356892e-06 3.668353118167631080e-06
2.600000000000000000e+02 1.846959778638394179e-06 2.587110929057400370e-06
2.610000000000000000e+02 1.478558103420759461e-06 2.581646105984050524e-06
2.620000000000000000e+02 1.170602845314747183e-06 4.209828313386393156e-06
2.630000000000000000e+02 1.518037887987651234e-06 2.239787502175695715e-06
2.640000000000000000e+02 1.397950218953429859e-06 1.887080068922374214e-06
2.650000000000000000e+02 1.305810798456268539e-06 2.101010106696773861e-06
2.660000000000000000e+02 1.279555567676586060e-06 2.538584705722581817e-06
2.670000000000000000e+02 1.464922346889856502e-06 2.434551520761144502e-06
2.680000000000000000e+02 1.383482545046229012e-06 2.214280478320903765e-06
2.690000000000000000e+02 1.311077160925630808e-06 2.012756426856037898e-06
2.700000000000000000e+02 1.307983996145387892e-06 2.063990540592965039e-06
2.710000000000000000e+02 1.428481723319143215e-06 3.135702776857602872e-06
2.720000000000000000e+02 1.821359770523261391e-06 2.924189970516819408e-06
2.730000000000000000e+02 1.358189357962238968e-06 2.301525126609418809e-06
2.740000000000000000e+02 1.426382229739831641e-06 2.862051899910248064e-06
2.750000000000000000e+02 1.385391451784748407e-06 1.797825424209543533e-06
2.760000000000000000e+02 1.271191838907670170e-06 1.737729907974279389e-06
2.770000000000000000e+02 1.383322054243859847e-06 3.861646956741218291e-06
2.780000000000000000e+02 1.324036001408741031e-06 1.989904029507460299e-06
2.790000000000000000e+02 1.252114200087906663e-06 3.312884945422015949e-06
2.800000000000000000e+02 1.480667945021903577e-06 2.080801013915921098e-06
2.810000000000000000e+02 1.164708008383238659e-06 2.130314338029511351e-06
2.820000000000000000e+02 1.219612191502774201e-06 3.603484318540843207e-06
2.830000000000000000e+02 1.291917845001946172e-06 2.180535531009725584e-06
2.840000000000000000e+02 1.252351307678412554e-06 1.741886931285153351e-06
2.850000000000000000e+02 1.150509478211886042e-06 2.735648066059494099e-06
2.860000000000000000e+02 1.105878827125194044e-06 1.659935127915352538e-06
2.870000000000000000e+02 1.211345434804162927e-06 1.655645051579440336e-06
2.880000000000000000e+02 1.177478390386613911e-06 2.140079093774583177e-06
2.890000000000000000e+02 1.418139644949855598e-06 3.044385163206605407e-06
2.900000000000000000e+02 1.290198004890880148e-06 2.011882758023869057e-06
2.910000000000000000e+02 1.131919785249421982e-06 1.615798015061150222e-06
2.920000000000000000e+02 1.087748672945783790e-06 2.617480329625084096e-06
2.930000000000000000e+02 1.173431108929148386e-06 1.832903500609590394e-06
2.940000000000000000e+02 1.191429288870428719e-06 1.808567423820431901e-06
2.950000000000000000e+02 1.039530814090583960e-06 1.744306629966095479e-06
2.960000000000000000e+02 1.107941030135644899e-06 2.281833714552049083e-06
2.970000000000000000e+02 1.348428098470269245e-06 2.164787656059946339e-06
2.980000000000000000e+02 1.349214933582191576e-06 1.865279340294307287e-06
2.990000000000000000e+02 1.211225692193257307e-06 2.417926565646813714e-06
3.000000000000000000e+02 1.144275018208962188e-06 4.263365831837815486e-06
3.010000000000000000e+02 1.156374970999266685e-06 1.750969837672543107e-06
3.020000000000000000e+02 1.286224854937959199e-06 2.457017947530973540e-06
3.030000000000000000e+02 1.319084884918110035e-06 1.980725960356708535e-06
3.040000000000000000e+02 1.362248393685687947e-06 2.156996678577625514e-06
3.050000000000000000e+02 1.378032236628605408e-06 1.821852494489850290e-06
3.060000000000000000e+02 1.353118705801507676e-06 3.498209952525682537e-06
3.070000000000000000e+02 1.196400244664162694e-06 2.711241682887140153e-06
3.080000000000000000e+02 1.151801704769818659e-06 1.644091021476281966e-06
3.090000000000000000e+02 1.016482118101429721e-06 1.883342466746139597e-06
3.100000000000000000e+02 1.292267354675379021e-06 1.816029408989101985e-06
3.110000000000000000e+02 9.963593299052760551e-07 1.653003783174870326e-06
3.120000000000000000e+02 1.333298946458827367e-06 1.826008358847569758e-06
3.130000000000000000e+02 1.204950462352289243e-06 2.752149328576850277e-06
3.140000000000000000e+02 1.414788563869210924e-06 2.606518845566325820e-06
3.150000000000000000e+02 1.215892874344729770e-06 1.753131632867953146e-06
3.160000000000000000e+02 1.262746479315877790e-06 1.671520358526666402e-06
3.170000000000000000e+02 1.110771657519499509e-06 3.313332448611555746e-06
3.180000000000000000e+02 1.049608795980106174e-06 1.737003902428335690e-06
3.190000000000000000e+02 9.590313499024288511e-07 1.541867164526417541e-06
3.200000000000000000e+02 9.817484408688360175e-07 1.887302066431326748e-06
3.210000000000000000e+02 1.137721942827015974e-06 1.577082343588003827e-06
3.220000000000000000e+02 1.513871052107701768e-06 2.778690741656288271e-06
3.230000000000000000e+02 1.117440585360609491e-06 1.755137045226364638e-06
3.240000000000000000e+02 9.856988085354225054e-07 2.092373150581554484e-06
3.250000000000000000e+02 1.046398580484787856e-06 1.647813011579351689e-06
3.260000000000000000e+02 9.899306982956215016e-07 2.826662236340099603e-06
3.270000000000000000e+02 1.167727138513637638e-06 1.771828158828660796e-06
3.280000000000000000e+02 1.155563653286012290e-06 2.516978145816572396e-06
3.290000000000000000e+02 1.321396032837134910e-06 1.917228141450610466e-06
3.300000000000000000e+02 1.522682952026187124e-06 2.215155415335617465e-06
3.310000000000000000e+02 1.194229558178991831e-06 2.085026983670181459e-06
3.320000000000000000e+02 1.007189776556863431e-06 1.487175155940461006e-06
3.330000000000000000e+02 1.144662862954950014e-06 1.909460160262318055e-06
3.340000000000000000e+02 1.163569629390238892e-06 1.911982071943258372e-06
3.350000000000000000e+02 1.151387912001455929e-06 2.753640597225445840e-06
3.360000000000000000e+02 1.221795291818009429e-06 2.601515668543251436e-06
3.370000000000000000e+02 1.126683772949247747e-06 2.064826113146865219e-06
3.380000000000000000e+02 1.093076727065701305e-06 1.673362485328727463e-06
3.390000000000000000e+02 1.179937058655124595e-06 3.086397887431596600e-06
3.400000000000000000e+02 1.071591154831061009e-06 2.543570381834540175e-06
3.410000000000000000e+02 1.329464976741867394e-06 1.871819556894063835e-06
3.420000000000000000e+02 1.133525940719142304e-06 1.859524695843650376e-06
3.430000000000000000e+02 1.119894530452480685e-06 1.636927913192846195e-06
3.440000000000000000e+02 1.256405964635430971e-06 2.657667538356486274e-06
3.450000000000000000e+02 1.199700624638368779e-06 1.676921050174629720e-06
3.460000000000000000e+02 1.115067245695494733e-06 2.189878656471378984e-06
3.470000000000000000e+02 9.852441041609186952e-07 2.047353395753549845e-06
3.480000000000000000e+02 1.099652412580656323e-06 2.825416625889056519e-06
3.490000000000000000e+02 1.303355843290113973e-06 1.842825621482585205e-06
3.500000000000000000e+02 1.187445321057064427e-06 1.888323828068860205e-06
3.510000000000000000e+02 9.986301281317759634e-07 2.474752122837428622e-06
3.520000000000000000e+02 1.271470249919172195e-06 1.749591293427453923e-06
3.530000000000000000e+02 1.271989753799777668e-06 2.946193441112265834e-06
3.540000000000000000e+02 1.191619308090731949e-06 1.723910561587797038e-06
3.550000000000000000e+02 1.112481746845032679e-06 1.597559897627472971e-06
3.560000000000000000e+02 9.908304761749509679e-07 2.065279904789570124e-06
3.570000000000000000e+02 1.308511162087150891e-06 2.279525830407459527e-06
3.580000000000000000e+02 1.553426405567365528e-06 2.790902438829093200e-06
3.590000000000000000e+02 1.160298038558448832e-06 2.417689043312522032e-06
3.600000000000000000e+02 1.283401241355562851e-06 1.760197446253764452e-06
3.610000000000000000e+02 1.178754285848304896e-06 3.355182019432327069e-06
3.620000000000000000e+02 1.329204993533320449e-06 3.130082822802078421e-06
3.630000000000000000e+02 9.920897714357822004e-07 1.652026423523079954e-06
3.640000000000000000e+02 1.149109976747840853e-06 2.087102312301149241e-06
3.650000000000000000e+02 1.056639825977428076e-06 1.478902384960990120e-06
3.660000000000000000e+02 9.772024263747968867e-07 2.372912736835113297e-06
3.670000000000000000e+02 1.122472654375983484e-06 2.898070340193747589e-06
3.680000000000000000e+02 1.638274965363618092e-06 2.905468875278187039e-06
3.690000000000000000e+02 1.144979214211884055e-06 2.002478792549524517e-06
3.700000000000000000e+02 9.406580334015698156e-07 1.704795490406790661e-06
3.710000000000000000e+02 9.277408195976641985e-07 1.609875644407505210e-06
3.720000000000000000e+02 1.185374041676147518e-06 2.115278029013765685e-06
3.730000000000000000e+02 1.129260710214017614e-06 2.274003590056118745e-06
3.740000000000000000e+02 1.124830713613411665e-06 1.967924441909073741e-06
3.750000000000000000e+02 1.023466691746549011e-06 2.019222081875825744e-06
3.760000000000000000e+02 1.154374159215734506e-06 3.233225809442995418e-06
3.770000000000000000e+02 1.311605547909246217e-06 2.409297193198900955e-06
3.780000000000000000e+02 1.117259264532514067e-06 2.032037161337314567e-06
3.790000000000000000e+02 9.446431182670503787e-07 1.739266162493892084e-06
3.800000000000000000e+02 1.129580870740195848e-06 1.608149370575201706e-06
3.810000000000000000e+02 1.227015079088872419e-06 4.172877060268814062e-06
3.820000000000000000e+02 1.330158126144348522e-06 2.001562277076038451e-06
3.830000000000000000e+02 1.153563038903106340e-06 1.659178476976088994e-06
3.840000000000000000e+02 1.101414609067149917e-06 1.821332055366290035e-06
3.850000000000000000e+02 1.248510827133133022e-06 2.674818534091959715e-06
3.860000000000000000e+02 1.163017946760200431e-06 1.937800998379959837e-06
3.870000000000000000e+02 1.049271636431870419e-06 1.633572277020530633e-06
3.880000000000000000e+02 1.167085110200275646e-06 2.713508967908608393e-06
3.890000000000000000e+02 1.082450952659497067e-06 1.736402283476288036e-06
3.900000000000000000e+02 1.020217682723873478e-06 2.273368922713944419e-06
3.910000000000000000e+02 1.254521052991623739e-06 1.858320277643652745e-06
3.920000000000000000e+02 1.286233446359383431e-06 2.129324467297487728e-06
3.930000000000000000e+02 1.194527614929145556e-06 1.893089655316250324e-06
3.940000000000000000e+02 1.105988493917425784e-06 2.188028355915333979e-06
3.950000000000000000e+02 9.993625881307947392e-07 2.063895830464443160e-06
3.960000000000000000e+02 1.040746914541225017e-06 1.730482793895351666e-06
3.970000000000000000e+02 1.200948368557562111e-06 1.580023405699024527e-06
3.980000000000000000e+02 9.465003281295753784e-07 2.268662148804734978e-06
3.990000000000000000e+02 1.288689738277125764e-06 1.725203909272086579e-06
4.000000000000000000e+02 1.004831261219635114e-06 2.567993245258180910e-06
4.010000000000000000e+02 1.023037497955771815e-06 2.245735717805879235e-06
4.020000000000000000e+02 1.533753944872567860e-06 1.648217867649572908e-06
4.030000000000000000e+02 1.123727749022530764e-06 1.958976366400068308e-06
4.040000000000000000e+02 1.118335693898723279e-06 3.142540595423699819e-06
4.050000000000000000e+02 9.795179778868180775e-07 1.631404217577358099e-06
4.060000000000000000e+02 9.727513173038376382e-07 1.875055849368994538e-06
4.070000000000000000e+02 1.116128383601140064e-06 2.845956197613306670e-06
4.080000000000000000e+02 1.119143965426767318e-06 1.718324648291411703e-06
4.090000000000000000e+02 1.093821893467104069e-06 3.341324853909532054e-06
4.100000000000000000e+02 1.265947524584137262e-06 2.354259392907769158e-06
4.110000000000000000e+02 1.157187468559132141e-06 2.111664801132819580e-06
4.120000000000000000e+02 1.000473810029986516e-06 1.479158584885958204e-06
4.130000000000000000e+02 9.066222979663429599e-07 1.424606615328312140e-06
4.140000000000000000e+02 1.122029625193773198e-06 3.110803544850133168e-06
4.150000000000000000e+02 1.187392430526680554e-06 1.371707413098832047e-06
4.160000000000000000e+02 1.020475774768299553e-06 1.617251673267324538e-06
4.170000000000000000e+02 1.160602779817483117e-06 1.906620897599900689e-06
4.180000000000000000e+02 1.061792814721441596e-06 1.621106711349299999e-06
4.190000000000000000e+02 1.125105577699476675e-06 2.614046567583999914e-06
4.200000000000000000e+02 1.220413000365018827e-06 2.744332953126358392e-06
4.210000000000000000e+02 1.182845691238999630e-06 1.777582728947888905e-06
4.220000000000000000e+02 1.064650722840106884e-06 2.078177151143651368e-06
4.230000000000000000e+02 1.104041930453531925e-06 2.262910039444666107e-06
4.240000000000000000e+02 1.037302483739526690e-06 1.954558004228490115e-06
4.250000000000000000e+02 1.003221996411676376e-06 1.483494902384673447e-06
4.260000000000000000e+02 1.129103488968421099e-06 2.773277130468831923e-06
4.270000000000000000e+02 1.293137258937154927e-06 1.581657299226064238e-06
4.280000000000000000e+02 1.023560711962982149e-06 1.567328656569162930e-06
4.290000000000000000e+02 9.116541934054412709e-07 1.674345791421618682e-06
4.300000000000000000e+02 1.068317839354102993e-06 3.190689250703049176e-06
4.310000000000000000e+02 1.101763742229245823e-06 2.245904261257832235e-06
4.320000000000000000e+02 1.124307042102740336e-06 1.831334903773222310e-06
4.330000000000000000e+02 1.164038874869795877e-06 3.087799374819025757e-06
4.340000000000000000e+02 1.096633141068795227e-06 1.559061778333836943e-06
4.350000000000000000e+02 1.006049822499459200e-06 2.033787311100099113e-06
4.360000000000000000e+02 1.092233989495037869e-06 1.622132863822580790e-06
4.370000000000000000e+02 1.375789553124230861e-06 1.550132523283930226e-06
4.380000000000000000e+02 9.877050378335810493e-07 1.774778206162544211e-06
4.390000000000000000e+02 1.023662872480969698e-06 3.301568050779048187e-06
4.400000000000000000e+02 1.431286946114347370e-06 3.218020686086199380e-06
4.410000000000000000e+02 1.164459527590208816e-06 2.619449370352425010e-06
4.420000000000000000e+02 1.409695611358209483e-06 1.706343076257658376e-06
4.430000000000000000e+02 1.285637821477881060e-06 1.832515732318890041e-06
4.440000000000000000e+02 1.185334036159788653e-06 2.112328206443707324e-06
4.450000000000000000e+02 1.080394647724232040e-06 2.144462982864793260e-06
4.460000000000000000e+02 1.075579282595212106e-06 1.674168202090319181e-06
4.470000000000000000e+02 1.032845613710508027e-06 1.827956320320764240e-06
4.480000000000000000e+02 1.192434288977720478e-06 1.580849454121856915e-06
4.490000000000000000e+02 8.882437655066697682e-07 1.529598034340205702e-06
4.500000000000000000e+02 1.069775388017361833e-06 2.022853188790065067e-06
4.510000000000000000e+02 1.102523574328932748e-06 1.805236261689756531e-06
4.520000000000000000e+02 1.040776873207961536e-06 2.207982659137245344e-06
4.530000000000000000e+02 1.087231687409720855e-06 1.509831191961419764e-06
4.540000000000000000e+02 1.235106718667322261e-06 1.649113832035366807e-06
4.550000000000000000e+02 9.660285432609874053e-07 2.853129688222710332e-06
4.560000000000000000e+02 8.964808316078278136e-07 1.419938090249485562e-06
4.570000000000000000e+02 1.140621426715228417e-06 2.496534786808277298e-06
4.580000000000000000e+02 1.109150361038514947e-06 2.904537109517334831e-06
4.590000000000000000e+02 1.194511825718364166e-06 2.250286666796196562e-06
4.600000000000000000e+02 1.142136152359614931e-06 1.767488386098023551e-06
4.610000000000000000e+02 1.109873697452804691e-06 2.105710409251856752e-06
4.620000000000000000e+02 8.632240267252073379e-07 1.547533083981043566e-06
4.630000000000000000e+02 9.685236103896870488e-07 1.432500059488063506e-06
4.640000000000000000e+02 1.187057151373244358e-06 1.753935748411242677e-06
4.650000000000000000e+02 9.875409054287580339e-07 1.451620914034575943e-06
4.660000000000000000e+02 9.758822591908466506e-07 1.550291803464106527e-06
4.670000000000000000e+02 8.572589198271369747e-07 1.474160923482438229e-06
4.680000000000000000e+02 9.968157798396320924e-07 1.464400481415826958e-06
4.690000000000000000e+02 1.011445115061860122e-06 1.900075699255970253e-06
4.700000000000000000e+02 1.391066628822421530e-06 1.805494995944890733e-06
4.710000000000000000e+02 1.256232352218723999e-06 2.792664910889899952e-06
4.720000000000000000e+02 1.371625702086336779e-06 1.907245433227660101e-06
4.730000000000000000e+02 9.493202389471689669e-07 2.150716041740488977e-06
4.740000000000000000e+02 1.123387468040706898e-06 3.502134469924019235e-06
4.750000000000000000e+02 1.145679565464062653e-06 1.572052328332209100e-06
4.760000000000000000e+02 1.031360820103080682e-06 1.651533436358027211e-06
4.770000000000000000e+02 1.272421483087321038e-06 1.970369496909615665e-06
4.780000000000000000e+02 1.116231788747529563e-06 1.668746584908278730e-06
4.790000000000000000e+02 1.035021079847701848e-06 1.457863150851272133e-06
4.800000000000000000e+02 1.098429815538742799e-06 2.082719289339759705e-06
4.810000000000000000e+02 1.131927790131373886e-06 1.697631894733405942e-06
4.820000000000000000e+02 9.190017132266222659e-07 1.401420268931360667e-06
4.830000000000000000e+02 9.569995702117838944e-07 2.200781988496845442e-06
4.840000000000000000e+02 1.114272452603251027e-06 2.466284066986927650e-06
4.850000000000000000e+02 1.063525870580488297e-06 2.441228320778425234e-06
4.860000000000000000e+02 1.122489473511592106e-06 1.675302153448397168e-06
4.870000000000000000e+02 1.134498321481168552e-06 1.565575428664387556e-06
4.880000000000000000e+02 1.014798795400797757e-06 2.400976670225940785e-06
4.890000000000000000e+02 1.203303127513559248e-06 1.754300549654646419e-06
4.900000000000000000e+02 1.043995606996534289e-06 1.610558983331887262e-06
4.910000000000000000e+02 1.004396128120746880e-06 1.567677228520930791e-06
4.920000000000000000e+02 9.401916926855121818e-07 1.801145238905234900e-06
4.930000000000000000e+02 1.117658303643407658e-06 1.743935500259084475e-06
4.940000000000000000e+02 1.354198645457030759e-06 2.887656214245534194e-06
4.950000000000000000e+02 1.394231167048165903e-06 2.991163770350470810e-06
4.960000000000000000e+02 1.147063797305658680e-06 1.913075923181534364e-06
4.970000000000000000e+02 9.709350008202948751e-07 2.336815490162459525e-06
4.980000000000000000e+02 8.666412167991492224e-07 1.409034635660529359e-06
4.990000000000000000e+02 1.046578879464755122e-06 2.316871148140216724e-06
5.000000000000000000e+02 1.003910170267201707e-06 1.412191123189497038e-06
5.010000000000000000e+02 9.719108168133547264e-07 2.780168597400958701e-06
5.020000000000000000e+02 1.006388075147346310e-06 2.206382151908150089e-06
5.030000000000000000e+02 1.018214696820010053e-06 2.399685730706283797e-06
5.040000000000000000e+02 9.885907114808250537e-07 2.809227708896247534e-06
5.050000000000000000e+02 9.568581414070279049e-07 1.486023431225924459e-06
5.060000000000000000e+02 1.164788470164460074e-06 1.291146562229762068e-06
5.070000000000000000e+02 9.580299203134594553e-07 1.519714923427367150e-06
5.080000000000000000e+02 8.678995284475697389e-07 1.984139763854616134e-06
5.090000000000000000e+02 9.312258641272382054e-07 1.481381944306915670e-06
5.100000000000000000e+02 9.835644614739110529e-07 1.669845242339620917e-06
5.110000000000000000e+02 1.019540065337036852e-06 1.625257382094248207e-06
5.120000000000000000e+02 1.062107111278897696e-06 1.337771556208028195e-06
5.130000000000000000e+02 1.083048486412971298e-06 1.821761910062725935e-06
5.140000000000000000e+02 1.016456637022317903e-06 1.795150049532307000e-06
5.150000000000000000e+02 9.732161180818778861e-07 1.403487898961079714e-06
5.160000000000000000e+02 1.003993560901673536e-06 2.509547883728259465e-06
5.170000000000000000e+02 1.102446360599047806e-06 2.001335381036994296e-06
5.180000000000000000e+02 8.773708783177964744e-07 1.453339920672325298e-06
5.190000000000000000e+02 9.273312345726032811e-07 1.576294311780472102e-06
5.200000000000000000e+02 9.181430869995510355e-07 1.678046557784246285e-06
5.210000000000000000e+02 8.926088406971951725e-07 1.610897800875334825e-06
5.220000000000000000e+02 1.134052960928441824e-06 2.453912364092289620e-06
5.230000000000000000e+02 1.018793816570016226e-06 2.044378935032585564e-06
5.240000000000000000e+02 8.230252472373887082e-07 2.978571935683675127e-06
5.250000000000000000e+02 9.158256047279915761e-07 1.531409064234696649e-06
5.260000000000000000e+02 1.011831734602670207e-06 1.356066333715228670e-06
5.270000000000000000e+02 9.583578080014986688e-07 1.300535128622820182e-06
5.280000000000000000e+02 9.818402334769036971e-07 1.528893988738379890e-06
5.290000000000000000e+02 8.659554098970132667e-07 1.248176144442380360e-06
5.300000000000000000e+02 9.263073772369538690e-07 1.921129944145173301e-06
5.310000000000000000e+02 8.286644689688052277e-07 2.872390537660519783e-06
5.320000000000000000e+02 9.109803189251194431e-07 2.071708837169815895e-06
5.330000000000000000e+02 9.785574771697420695e-07 1.491592653936938050e-06
5.340000000000000000e+02 1.061341222200705660e-06 1.611827962550580488e-06
5.350000000000000000e+02 8.714618960497598952e-07 1.548220046257595780e-06
5.360000000000000000e+02 9.340914768511851847e-07 1.263821740709400426e-06
5.370000000000000000e+02 8.176024360643492630e-07 2.059120932922415092e-06
5.380000000000000000e+02 1.087142741854251014e-06 2.709618867242732755e-06
5.390000000000000000e+02 9.407413637869223670e-07 1.671464619224163127e-06
5.400000000000000000e+02 1.026157065381559774e-06 2.173505287649400509e-06
5.410000000000000000e+02 9.866235630946684626e-07 1.468006635391616151e-06
5.420000000000000000e+02 8.940259263928381686e-07 1.402811300175981104e-06
5.430000000000000000e+02 8.990025902369365708e-07 1.950077711318109481e-06
5.440000000000000000e+02 8.443301188476556177e-07 1.523619697733409082e-06
5.450000000000000000e+02 9.779198390920545443e-07 1.534952442305384793e-06
5.460000000000000000e+02 9.577062083483334320e-07 1.690397759818661757e-06
5.470000000000000000e+02 9.998199899141553604e-07 1.854995862545785308e-06
5.480000000000000000e+02 9.581015952664906987e-07 1.348108015324126281e-06
5.490000000000000000e+02 9.416873752744026403e-07 1.727295336747958876e-06
5.500000000000000000e+02 1.106082798039706523e-06 2.611928933804472252e-06
5.510000000000000000e+02 1.040980244984166291e-06 2.518420093219488936e-06
5.520000000000000000e+02 1.039013786982782001e-06 1.764698418374606037e-06
5.530000000000000000e+02 1.016423588997801990e-06 2.022848500105899126e-06
5.540000000000000000e+02 9.697148545781661590e-07 1.719282193376756326e-06
5.550000000000000000e+02 9.947023937352181182e-07 2.060887948234106719e-06
5.560000000000000000e+02 9.100181642030460818e-07 1.288275221324484367e-06
5.570000000000000000e+02 8.161736441605498200e-07 2.523299834390224773e-06
5.580000000000000000e+02 1.342932627813159645e-06 2.589905646340394500e-06
5.590000000000000000e+02 1.001810701327831870e-06 1.768433539177052002e-06
5.600000000000000000e+02 9.310789401470588060e-07 1.694992723391230374e-06
5.610000000000000000e+02 8.691485845022105155e-07 1.421332550971811033e-06
5.620000000000000000e+02 1.006554329882721890e-06 1.549326397367029617e-06
5.630000000000000000e+02 9.521951398327351490e-07 1.420877941306407125e-06
5.640000000000000000e+02 9.078428970477401355e-07 1.393687184093705968e-06
5.650000000000000000e+02 9.241601068087632565e-07 1.169776789043508677e-06
5.660000000000000000e+02 7.585631500715959654e-07 1.267628603974542790e-06
5.670000000000000000e+02 8.420089067729831656e-07 1.479991923738530403e-06
5.680000000000000000e+02 8.225383533954239509e-07 1.635884673069560323e-06
5.690000000000000000e+02 1.105207493494797466e-06 2.101532442764522478e-06
5.700000000000000000e+02 1.020199105939789645e-06 1.497157039195549573e-06
5.710000000000000000e+02 1.189628897684566643e-06 1.854187600941003932e-06
5.720000000000000000e+02 8.586335873819179395e-07 2.184011415296326620e-06
5.730000000000000000e+02 9.699952553062151920e-07 1.277795302655466466e-06
5.740000000000000000e+02 1.053549030765576895e-06 2.854620966772733108e-06
5.750000000000000000e+02 1.186942068802224848e-06 2.793420087039566954e-06
5.760000000000000000e+02 1.037827711178612439e-06 2.879364946500502893e-06
5.770000000000000000e+02 1.167424086225444125e-06 1.354366854086289940e-06
5.780000000000000000e+02 9.442528139010496559e-07 1.389883601577447495e-06
5.790000000000000000e+02 7.904709619518066898e-07 1.357660424361388246e-06
5.800000000000000000e+02 1.017987978234851157e-06 1.887960714755676178e-06
5.810000000000000000e+02 8.641434130875656840e-07 1.894732300957245597e-06
5.820000000000000000e+02 1.009846798645283449e-06 1.658395897647895415e-06
5.830000000000000000e+02 7.943579942745868558e-07 1.735456767269521783e-06
5.840000000000000000e+02 9.723426738994063628e-07 2.032655489254536193e-06
5.850000000000000000e+02 9.916135899961099181e-07 1.456455615754455616e-06
5.860000000000000000e+02 8.318982222187718155e-07 2.072041586621452086e-06
5.870000000000000000e+02 9.105290197422082025e-07 1.786463736507164283e-06
5.880000000000000000e+02 9.148154320066196502e-07 1.961463732960540366e-06
5.890000000000000000e+02 9.217257142394521900e-07 2.610675888858772865e-06
5.900000000000000000e+02 9.689328646373185426e-07 1.639115355798697873e-06
5.910000000000000000e+02 1.006118485410202409e-06 2.882137087936625601e-06
5.920000000000000000e+02 1.076775282750145424e-06 1.556705651873579934e-06
5.930000000000000000e+02 8.908739008502091041e-07 1.433289225982740211e-06
5.940000000000000000e+02 1.039062774049702827e-06 1.558130825812764395e-06
5.950000000000000000e+02 9.524507540378069625e-07 1.578886819768332125e-06
5.960000000000000000e+02 9.991043448620281581e-07 1.743212009642965914e-06
5.970000000000000000e+02 8.191114823717973399e-07 2.073482058970145861e-06
5.980000000000000000e+02 1.110169490869878746e-06 3.652245763302679640e-06
5.990000000000000000e+02 1.073156219049359420e-06 2.202397078438373501e-06
6.000000000000000000e+02 9.470163913445711535e-07 2.111758090622637043e-06
6.010000000000000000e+02 9.500038032007670724e-07 1.585052245680767751e-06
6.020000000000000000e+02 9.149052806849260967e-07 1.640737527911148989e-06
6.030000000000000000e+02 9.199478929457095910e-07 2.777061975192184024e-06
6.040000000000000000e+02 1.158870549701556130e-06 1.883017213403502870e-06
6.050000000000000000e+02 9.281484894035857695e-07 1.214917012909836089e-06
6.060000000000000000e+02 1.125006537623395839e-06 1.488238694060979561e-06
6.070000000000000000e+02 9.875744934094912900e-07 1.777942918720133854e-06
6.080000000000000000e+02 9.319300186581490140e-07 1.657128731726903048e-06
6.090000000000000000e+02 8.985730260868776784e-07 1.667421744610171206e-06
6.100000000000000000e+02 9.059140755263405582e-07 2.133863102125253939e-06
6.110000000000000000e+02 1.278627088211364294e-06 2.624836136796192392e-06
6.120000000000000000e+02 9.607022074956462313e-07 1.568389272049087184e-06
6.130000000000000000e+02 9.882237152618391331e-07 1.428345104530611378e-06
6.140000000000000000e+02 9.950321866350382548e-07 3.140469993976126417e-06
6.150000000000000000e+02 1.026641284419150111e-06 3.872688746178121541e-06
6.160000000000000000e+02 9.875839961753716565e-07 1.541110527460386884e-06
6.170000000000000000e+02 9.100742572775258780e-07 2.241068042579018945e-06
6.180000000000000000e+02 8.241379755628388678e-07 1.814714251138383892e-06
6.190000000000000000e+02 8.796955505595379742e-07 1.365192614966887861e-06
6.200000000000000000e+02 8.749609962761008258e-07 2.229134713152138129e-06
6.210000000000000000e+02 9.894955358118281561e-07 1.515499317668927643e-06
6.220000000000000000e+02 9.641392944736127909e-07 1.284242966898151521e-06
6.230000000000000000e+02 1.023641638302175707e-06 1.720504335390799439e-06
6.240000000000000000e+02 8.022813164503155545e-07 1.980368629202963223e-06
6.250000000000000000e+02 9.777298927243393641e-07 1.673110412510531523e-06
6.260000000000000000e+02 8.140046266128114054e-07 1.572611433755556626e-06
6.270000000000000000e+02 1.157354525098572427e-06 1.669472650318202707e-06
6.280000000000000000e+02 9.272524443526571579e-07 1.255060894892199580e-06
6.290000000000000000e+02 8.610469327048848167e-07 1.630578324760054352e-06
6.300000000000000000e+02 8.521377918313169257e-07 1.670951280959831532e-06
6.310000000000000000e+02 9.229295711809641410e-07 1.611700870162675369e-06
6.320000000000000000e+02 8.393960661020536882e-07 1.583353840991886811e-06
6.330000000000000000e+02 8.944293675269943358e-07 1.351017546075250595e-06
6.340000000000000000e+02 9.171060660080827668e-07 1.835959920375321104e-06
6.350000000000000000e+02 8.590897040582393221e-07 1.884894467652429977e-06
6.360000000000000000e+02 9.301884856516978886e-07 1.595027306042565236e-06
6.370000000000000000e+02 9.657881382600538219e-07 1.268659040709707192e-06
6.380000000000000000e+02 8.460501268275761400e-07 1.297697999213919998e-06
6.390000000000000000e+02 7.671471346548301768e-07 1.624365788188619256e-06
6.400000000000000000e+02 9.514091747586849116e-07 1.250265730082528650e-06
6.410000000000000000e+02 7.698864840537585588e-07 1.454118771149257359e-06
6.420000000000000000e+02 9.846116025699267684e-07 2.351517286935658935e-06
6.430000000000000000e+02 8.553682579761516248e-07 1.170279833865026095e-06
6.440000000000000000e+02 1.031417289949574458e-06 1.523157790463180557e-06
6.450000000000000000e+02 8.702404150048974510e-07 2.049745431636660658e-06
6.460000000000000000e+02 8.722384857103038738e-07 1.536275876628226296e-06
6.470000000000000000e+02 8.205704566037811866e-07 1.751213580732478503e-06
6.480000000000000000e+02 8.145054856796086126e-07 1.247617771850811679e-06
6.490000000000000000e+02 7.361627928032474441e-07 1.386931100979901036e-06
6.500000000000000000e+02 7.899626270423904136e-07 1.450379040522243146e-06
6.510000000000000000e+02 8.501592121790307740e-07 1.668298993972145884e-06
6.520000000000000000e+02 9.173112037094769898e-07 2.231714606119094099e-06
6.530000000000000000e+02 1.018167450651456777e-06 2.062101394260382054e-06
6.540000000000000000e+02 8.431094302691121420e-07 1.592585642285467907e-06
6.550000000000000000e+02 7.625266318673329861e-07 1.295252534907112877e-06
6.560000000000000000e+02 8.824628313364620019e-07 1.333895381392725476e-06
6.570000000000000000e+02 9.460049841801411450e-07 2.176807119337905318e-06
6.580000000000000000e+02 8.905933843528408149e-07 1.749799124572340967e-06
6.590000000000000000e+02 1.013151967970677342e-06 2.075324363152176909e-06
6.600000000000000000e+02 8.977080586952377669e-07 2.206406152760858819e-06
6.610000000000000000e+02 8.395307687262830876e-07 1.570196229726561142e-06
6.620000000000000000e+02 9.121447642150669431e-07 1.334450986463888358e-06
6.630000000000000000e+02 8.237898509229782177e-07 1.496931922648673483e-06
6.640000000000000000e+02 7.707712163275041009e-07 1.355249331547022001e-06
6.650000000000000000e+02 9.367072096814130866e-07 1.381589366651454100e-06
6.660000000000000000e+02 9.442680398643349762e-07 1.265817872962214445e-06
6.670000000000000000e+02 1.055447751099014326e-06 2.332333435482069685e-06
6.680000000000000000e+02 9.475845565607295927e-07 1.433447663549535819e-06
6.690000000000000000e+02 7.648619876520072534e-07 1.154932904707620514e-06
6.700000000000000000e+02 8.476800407325068571e-07 1.870186448470887081e-06
6.710000000000000000e+02 7.779692383546460373e-07 2.434511468465389373e-06
6.720000000000000000e+02 9.302259456311698764e-07 1.328222561513871216e-06
6.730000000000000000e+02 9.601160215155456665e-07 2.059111399950627895e-06
6.740000000000000000e+02 1.047284945688263645e-06 2.416153269550235189e-06
6.750000000000000000e+02 8.469117892545155957e-07 2.001427290391632577e-06
6.760000000000000000e+02 9.472781029953819733e-07 1.371827916347794038e-06
6.770000000000000000e+02 1.017809733759279134e-06 3.088946424271101399e-06
6.780000000000000000e+02 9.953334724591194931e-07 2.290509208120474634e-06
6.790000000000000000e+02 8.855607540393516474e-07 1.791656443719793992e-06
6.800000000000000000e+02 8.981320544111212539e-07 1.221199144808930780e-06
6.810000000000000000e+02 8.612987601621970338e-07 2.184832643623488421e-06
6.820000000000000000e+02 8.421479647642787613e-07 1.294199812628198374e-06
6.830000000000000000e+02 8.542814862476965621e-07 1.429079156172377761e-06
6.840000000000000000e+02 8.964349543077815562e-07 1.599634226838943956e-06
6.850000000000000000e+02 9.304207490298863994e-07 1.343241605427209698e-06
6.860000000000000000e+02 8.309552106676918385e-07 1.266484183936836415e-06
6.870000000000000000e+02 8.583114196348458205e-07 1.225868302767633759e-06
6.880000000000000000e+02 1.012531148747706433e-06 2.828802980551191585e-06
6.890000000000000000e+02 9.160341222448647326e-07 1.236697648571996579e-06
6.900000000000000000e+02 1.023736725759534826e-06 2.917923764634746017e-06
6.910000000000000000e+02 9.056115468328221869e-07 1.913430316396501241e-06
6.920000000000000000e+02 8.155908697355895522e-07 2.130181450299032488e-06
6.930000000000000000e+02 1.180838713029548024e-06 2.342804560914092399e-06
6.940000000000000000e+02 9.634429744082035920e-07 1.714278006611924436e-06
6.950000000000000000e+02 8.849965252344208062e-07 1.871510740641005939e-06
6.960000000000000000e+02 8.590924427570596943e-07 1.605683327499618904e-06
6.970000000000000000e+02 9.421622017029078072e-07 1.227122581217533875e-06
6.980000000000000000e+02 8.561890914440471532e-07 1.956436177961735042e-06
6.990000000000000000e+02 8.927043553650388691e-07 1.384341876135704733e-06
7.000000000000000000e+02 8.941020161491893422e-07 1.622856704538767187e-06
7.010000000000000000e+02 8.224670441766007079e-07 1.505117175364561647e-06
7.020000000000000000e+02 9.363737006106648444e-07 2.238411193081110053e-06
7.030000000000000000e+02 9.578007403405317009e-07 1.751331153647894972e-06
7.040000000000000000e+02 8.091018553861248044e-07 2.227881922487362163e-06
7.050000000000000000e+02 1.019122514816906153e-06 1.908533031246575196e-06
7.060000000000000000e+02 9.861678289516634909e-07 1.855046159085882227e-06
7.070000000000000000e+02 9.175855707895086869e-07 1.891649055545851736e-06
7.080000000000000000e+02 8.522999231835461243e-07 1.211504987526590590e-06
7.090000000000000000e+02 9.844793742500551282e-07 2.033890084268728558e-06
7.100000000000000000e+02 8.753034671639386605e-07 1.342171233643455546e-06
7.110000000000000000e+02 9.523719248402389906e-07 2.496414859099426152e-06
7.120000000000000000e+02 9.633445285768323056e-07 2.227539317048880217e-06
7.130000000000000000e+02 9.368026605758575579e-07 1.407542676055966308e-06
7.140000000000000000e+02 8.668039842238152799e-07 1.952493305034817402e-06
7.150000000000000000e+02 8.805389336470037505e-07 1.333520481415586436e-06
7.160000000000000000e+02 8.692790274500242936e-07 2.260584735747974781e-06
7.170000000000000000e+02 9.751195773583001911e-07 2.472957619714857667e-06
7.180000000000000000e+02 8.126252744170696533e-07 1.288446856298493938e-06
7.190000000000000000e+02 7.486744486358140404e-07 1.937896569484037669e-06
7.200000000000000000e+02 1.107038466603778571e-06 3.093940467734030787e-06
7.210000000000000000e+02 1.095152949746588405e-06 1.909968018785791360e-06
7.220000000000000000e+02 9.160011194960574664e-07 1.262671440106064141e-06
7.230000000000000000e+02 8.597400337066734023e-07 1.216964645128549454e-06
7.240000000000000000e+02 7.674545357091870102e-07 1.073306055304250003e-06
7.250000000000000000e+02 9.924408708949255046e-07 3.473162460038578787e-06
7.260000000000000000e+02 9.882308930566316293e-07 2.095057289631936587e-06
7.270000000000000000e+02 9.803107392154259445e-07 2.634069106068058529e-06
7.280000000000000000e+02 8.487124140604658203e-07 1.543763796538246352e-06
7.290000000000000000e+02 1.044706823601331353e-06 1.274857115790311213e-06
7.300000000000000000e+02 9.059497592180747288e-07 2.005797075094124000e-06
7.310000000000000000e+02 9.635556344646513299e-07 2.628382763976609876e-06
7.320000000000000000e+02 8.235205990243139822e-07 1.294527538459377309e-06
7.330000000000000000e+02 7.947575671307648600e-07 2.902584755340522311e-06
7.340000000000000000e+02 8.312843784916800362e-07 2.299016795544306306e-06
7.350000000000000000e+02 9.082718453582493975e-07 1.355923518016887280e-06
7.360000000000000000e+02 7.799668068088071144e-07 1.303645738309889546e-06
7.370000000000000000e+02 1.017667092920196125e-06 1.305790930790926948e-06
7.380000000000000000e+02 1.253487815183582637e-06 1.438597073788044462e-06
7.390000000000000000e+02 8.928232624867310167e-07 1.482162744445074872e-06
7.400000000000000000e+02 9.271351986958973617e-07 1.144652298089874848e-06
7.410000000000000000e+02 8.443380806478154292e-07 2.091045313250495083e-06
7.420000000000000000e+02 7.895871017814860808e-07 1.476945146272737060e-06
7.430000000000000000e+02 7.728673531769316216e-07 1.269462983707860518e-06
7.440000000000000000e+02 9.900106797837044598e-07 1.431507262119413281e-06
7.450000000000000000e+02 9.345170292956455764e-07 1.970394087561134399e-06
7.460000000000000000e+02 8.010367634573761810e-07 1.748548039221000376e-06
7.470000000000000000e+02 7.108879726033405463e-07 1.172716844635503537e-06
7.480000000000000000e+02 8.090907919057212776e-07 1.092174566771341830e-06
7.490000000000000000e+02 7.279995587369980126e-07 1.064849393809949505e-06
7.500000000000000000e+02 7.018477162762953459e-07 1.162511706499687387e-06
7.510000000000000000e+02 6.695003346390700006e-07 1.595177319425126031e-06
7.520000000000000000e+02 7.434419469443875892e-07 1.372788310432112544e-06
7.530000000000000000e+02 7.325712223976669210e-07 1.140933789573071172e-06
7.540000000000000000e+02 7.327209588264451698e-07 1.185323999821491545e-06
7.550000000000000000e+02 9.516910156963396945e-07 1.572154622527541745e-06
7.560000000000000000e+02 8.644034640667580583e-07 1.489484993680735155e-06
7.570000000000000000e+02 6.978603588625390551e-07 1.071478590613288571e-06
7.580000000000000000e+02 8.075773259905880053e-07 2.558426488528116876e-06
7.590000000000000000e+02 8.467515271513576034e-07 1.326069380442071355e-06
7.600000000000000000e+02 8.368313823324474023e-07 1.262586478852102083e-06
7.610000000000000000e+02 8.544981215364628066e-07 1.570006437240367787e-06
7.620000000000000000e+02 7.499720021188603163e-07 1.674594340060822719e-06
7.630000000000000000e+02 7.389943929831437558e-07 1.221687334502876360e-06
7.640000000000000000e+02 9.323734421229394959e-07 1.613493324900498320e-06
7.650000000000000000e+02 1.038722513982017954e-06 1.605038814252303444e-06
7.660000000000000000e+02 9.572210132337330374e-07 1.510447583625723246e-06
7.670000000000000000e+02 8.745971727913480169e-07 1.203444993897174375e-06
7.680000000000000000e+02 7.247016034987582142e-07 1.437097801852344838e-06
7.690000000000000000e+02 8.028104052513790635e-07 1.489255197070193915e-06
7.700000000000000000e+02 9.401988178838992738e-07 1.325300627094388786e-06
7.710000000000000000e+02 8.838931498124109489e-07 1.296242324364494561e-06
7.720000000000000000e+02 8.137636092713437932e-07 1.937957200687258900e-06
7.730000000000000000e+02 8.887125751950944968e-07 1.637822122084362370e-06
7.740000000000000000e+02 8.818686327844191158e-07 1.616632895826289439e-06
7.750000000000000000e+02 7.778977181756849876e-07 1.270234222438729373e-06
7.760000000000000000e+02 6.978581842242608206e-07 2.147158084003946276e-06
7.770000000000000000e+02 8.445423156530399534e-07 1.140063844182454312e-06
7.780000000000000000e+02 7.915614807598245500e-07 1.513755788941067942e-06
7.790000000000000000e+02 8.721672055878677914e-07 1.212436322992529353e-06
7.800000000000000000e+02 8.628692253217286214e-07 1.503227229872887200e-06
7.810000000000000000e+02 1.020555762807697220e-06 1.296405936802504559e-06
7.820000000000000000e+02 9.999933509294729423e-07 1.398529335698254826e-06
7.830000000000000000e+02 8.307964044219579660e-07 1.773691738954231479e-06
7.840000000000000000e+02 8.574983678330332408e-07 1.668407076750732107e-06
7.850000000000000000e+02 8.705980435756263015e-07 1.500762294624207917e-06
7.860000000000000000e+02 7.294064515805712663e-07 1.292682790286974512e-06
7.870000000000000000e+02 7.807331544465523650e-07 1.193343682776495782e-06
7.880000000000000000e+02 8.038384313168347944e-07 1.148130010299126808e-06
7.890000000000000000e+02 7.996308277630429103e-07 1.541842901343958357e-06
7.900000000000000000e+02 8.444098312991396359e-07 1.164325206788751546e-06
7.910000000000000000e+02 8.547371141217444715e-07 1.488572397384141890e-06
7.920000000000000000e+02 9.531751743631442859e-07 2.219415790640518882e-06
7.930000000000000000e+02 1.517576703931577812e-06 4.576802159719710188e-06
7.940000000000000000e+02 9.481464839253546202e-07 1.554220577255516255e-06
7.950000000000000000e+02 8.880211326033914477e-07 1.381952644148780086e-06
7.960000000000000000e+02 9.141070403684697946e-07 1.428789884140372339e-06
7.970000000000000000e+02 8.254811565621529124e-07 2.377109609010334748e-06
7.980000000000000000e+02 8.623973421341839812e-07 1.490797728336159424e-06
7.990000000000000000e+02 8.594292812326788912e-07 1.405016489062481901e-06
8.000000000000000000e+02 8.498373935688295397e-07 1.373478106661672545e-06
8.010000000000000000e+02 7.246036050348400180e-07 1.895445659431382046e-06
8.020000000000000000e+02 7.765368624828029461e-07 1.031946894355175402e-06
8.030000000000000000e+02 6.930859587369985728e-07 1.119777925213267573e-06
8.040000000000000000e+02 8.008246249297847693e-07 1.639627848293993014e-06
8.050000000000000000e+02 7.649988573207541890e-07 1.254784946773677418e-06
8.060000000000000000e+02 6.984113170067904825e-07 1.893874409061201105e-06
8.070000000000000000e+02 9.147400337707985638e-07 3.084216691497630725e-06
8.080000000000000000e+02 9.019850560361799580e-07 2.726069361445193916e-06
8.090000000000000000e+02 8.954442945123822889e-07 2.214329344933349263e-06
8.100000000000000000e+02 8.366904805717171208e-07 1.314904655695046385e-06
8.110000000000000000e+02 8.788372569002469440e-07 1.328911205796229588e-06
8.120000000000000000e+02 7.137196362473764133e-07 1.442983974400209605e-06
8.130000000000000000e+02 7.804433733666041965e-07 1.489698329020651595e-06
8.140000000000000000e+02 8.822118262433623227e-07 1.917282874007143210e-06
8.150000000000000000e+02 1.033253161689578359e-06 1.419034074505940856e-06
8.160000000000000000e+02 7.488180762668834189e-07 1.159876686415001281e-06
8.170000000000000000e+02 8.628175001436693644e-07 1.230559524089494162e-06
8.180000000000000000e+02 7.921981653475672914e-07 1.310131373981051503e-06
8.190000000000000000e+02 9.332004777067766277e-07 2.063613639469826365e-06
8.200000000000000000e+02 8.866511050254767394e-07 1.234134268615454323e-06
8.210000000000000000e+02 8.890662271679223542e-07 2.527798428056649542e-06
8.220000000000000000e+02 9.167024343946883273e-07 1.594229726415156643e-06
8.230000000000000000e+02 9.009970454578522336e-07 2.024637440726788502e-06
8.240000000000000000e+02 8.494373829559591020e-07 1.411244758591283503e-06
8.250000000000000000e+02 7.197302548496928640e-07 1.150926852816297998e-06
8.260000000000000000e+02 6.721473997962927967e-07 1.123211103579325473e-06
8.270000000000000000e+02 8.489666729605328832e-07 1.956051608194269553e-06
8.280000000000000000e+02 8.972043938901910902e-07 1.788126718908424219e-06
8.290000000000000000e+02 8.698329594924267739e-07 1.258082271266941619e-06
8.300000000000000000e+02 8.160211875948099235e-07 1.967383908762495744e-06
8.310000000000000000e+02 8.737587571518283275e-07 1.420473276057046225e-06
8.320000000000000000e+02 8.383010896534354298e-07 1.218425691446472097e-06
8.330000000000000000e+02 6.892080458684222936e-07 1.641029050182325291e-06
8.340000000000000000e+02 6.580116056579194475e-07 1.342028613895583346e-06
8.350000000000000000e+02 7.691322681783525551e-07 1.464630111309057321e-06
8.360000000000000000e+02 6.755380311025828140e-07 1.254173922789202037e-06
8.370000000000000000e+02 8.063752317958591972e-07 2.013263551244834324e-06
8.380000000000000000e+02 8.094951841530857892e-07 1.265474715100509213e-06
8.390000000000000000e+02 7.796355395699601877e-07 2.046128854602745301e-06
8.400000000000000000e+02 7.993356304654552846e-07 1.374487736287462350e-06
8.410000000000000000e+02 6.943851211732616441e-07 1.428497452646318361e-06
8.420000000000000000e+02 8.005902485866836038e-07 1.929682109740246371e-06
8.430000000000000000e+02 7.880098663239334739e-07 1.179862390159458471e-06
8.440000000000000000e+02 6.904243455502008352e-07 1.049671419842700653e-06
8.450000000000000000e+02 7.433078767469025634e-07 1.171866124946727130e-06
8.460000000000000000e+02 7.192476988768321478e-07 1.327375998805339610e-06
8.470000000000000000e+02 8.188554626816295589e-07 1.303153043673222944e-06
8.480000000000000000e+02 9.782280786858326328e-07 1.125723386569408157e-06
8.490000000000000000e+02 9.955327786180438768e-07 1.450193700705460832e-06
8.500000000000000000e+02 7.354216077528542222e-07 1.667485056949489758e-06
8.510000000000000000e+02 7.784982109286518854e-07 1.081375951524106548e-06
8.520000000000000000e+02 6.739931227862222928e-07 1.108693143492306219e-06
8.530000000000000000e+02 6.963170148179881861e-07 1.795717808006785189e-06
8.540000000000000000e+02 8.536283083149290249e-07 1.469544127349050159e-06
8.550000000000000000e+02 6.897409927118713501e-07 1.088533142266827220e-06
8.560000000000000000e+02 7.657987402613700389e-07 1.160631500908353976e-06
8.570000000000000000e+02 7.543188894542700568e-07 1.236755509971650796e-06
8.580000000000000000e+02 6.600174501918859087e-07 1.570396805979229575e-06
8.590000000000000000e+02 8.360429405876509561e-07 2.029825816516471221e-06
8.600000000000000000e+02 8.986932898235582517e-07 1.699921015791341928e-06
8.610000000000000000e+02 9.024600572843393163e-07 1.332750930701889886e-06
8.620000000000000000e+02 8.568701768966202932e-07 1.590345995415924015e-06
8.630000000000000000e+02 7.833487210208620005e-07 1.616453235431167068e-06
8.640000000000000000e+02 7.142079520708582466e-07 1.373703394144593714e-06
8.650000000000000000e+02 8.240608982387123177e-07 1.525367607116586205e-06
8.660000000000000000e+02 7.470407124101918907e-07 1.182614914396467335e-06
8.670000000000000000e+02 6.891323011903652150e-07 1.060008704143453325e-06
8.680000000000000000e+02 8.088727429170795115e-07 1.514326133799985227e-06
8.690000000000000000e+02 9.461044890096529064e-07 1.232160031754513229e-06
8.700000000000000000e+02 7.581610192589759277e-07 1.111971531439650194e-06
8.710000000000000000e+02 7.301808649524028418e-07 1.437687746414050067e-06
8.720000000000000000e+02 7.242463656502230812e-07 1.313894356504229496e-06
8.730000000000000000e+02 7.305472040029185140e-07 1.182520978541284101e-06
8.740000000000000000e+02 7.815784344219212708e-07 1.169769469497409621e-06
8.750000000000000000e+02 7.796189885976292549e-07 1.410788788671300391e-06
8.760000000000000000e+02 7.718004745029505763e-07 1.141379941285817681e-06
8.770000000000000000e+02 7.503741637178908386e-07 2.082975915578081126e-06
8.780000000000000000e+02 9.355382860878347237e-07 1.326133186268550096e-06
8.790000000000000000e+02 7.076602666984185655e-07 1.379922018287910892e-06
8.800000000000000000e+02 8.652143602348707914e-07 1.466392261772981343e-06
8.810000000000000000e+02 7.657504662628032290e-07 1.176917127870050737e-06
8.820000000000000000e+02 8.028630280718833482e-07 1.136335523384747811e-06
8.830000000000000000e+02 9.363267054284434848e-07 1.999782833444825054e-06
8.840000000000000000e+02 9.118038372509088881e-07 1.803523861119488207e-06
8.850000000000000000e+02 7.694783833868009202e-07 1.319644222824344051e-06
8.860000000000000000e+02 8.589829124933590068e-07 2.276212372768969015e-06
8.870000000000000000e+02 8.355752560020105568e-07 1.134616583495008619e-06
8.880000000000000000e+02 8.035093918287809631e-07 1.382577495644474443e-06
8.890000000000000000e+02 7.432355444091750536e-07 1.146620206589591457e-06
8.900000000000000000e+02 8.399429688178625179e-07 1.182267724455421571e-06
8.910000000000000000e+02 6.380768370270490652e-07 1.170164230498628691e-06
8.920000000000000000e+02 6.986568832138855134e-07 2.006387198590861288e-06
8.930000000000000000e+02 7.902035708398079696e-07 1.431927637168059797e-06
8.940000000000000000e+02 7.987733779518894516e-07 1.097362435073795065e-06
8.950000000000000000e+02 7.167511455466479395e-07 1.365684352243864063e-06
8.960000000000000000e+02 7.860515295638002857e-07 2.145999775944253275e-06
8.970000000000000000e+02 8.990697879177774416e-07 1.304652993035609295e-06
8.980000000000000000e+02 6.664477171903640562e-07 1.955952774188521151e-06
8.990000000000000000e+02 7.940474977471774699e-07 1.134442364160544122e-06
9.000000000000000000e+02 7.368729044423306165e-07 1.808687459210579881e-06
9.010000000000000000e+02 8.107357922375961838e-07 1.023386279273508536e-06
9.020000000000000000e+02 7.095033198226824603e-07 1.432179295718017323e-06
9.030000000000000000e+02 7.523636576101848264e-07 1.073902591646177272e-06
9.040000000000000000e+02 6.795295968540488295e-07 1.545130564787015740e-06
9.050000000000000000e+02 7.749832555848969201e-07 1.790544598410501225e-06
9.060000000000000000e+02 7.751029729750570869e-07 1.718137244645596985e-06
9.070000000000000000e+02 8.750673334820868699e-07 1.450303464934042477e-06
9.080000000000000000e+02 9.008665703119663551e-07 1.251923464983474307e-06
9.090000000000000000e+02 1.035495539209901215e-06 1.214502937088870210e-06
9.100000000000000000e+02 7.918581240938267087e-07 1.206112870676164247e-06
9.110000000000000000e+02 6.558835594422053163e-07 1.585148908728368117e-06
9.120000000000000000e+02 7.440816980334484791e-07 1.909669994601305200e-06
9.130000000000000000e+02 9.342190061195823160e-07 1.551190582128768280e-06
9.140000000000000000e+02 8.592717894886242124e-07 1.337858498951990859e-06
9.150000000000000000e+02 7.673265216015665137e-07 1.224310024727657434e-06
9.160000000000000000e+02 9.427018243021111784e-07 1.793844075097369812e-06
9.170000000000000000e+02 9.159813278665656560e-07 1.742609772498188283e-06
9.180000000000000000e+02 8.063151955235620465e-07 1.745496962753717707e-06
9.190000000000000000e+02 8.849018531690239832e-07 2.336798235349595343e-06
9.200000000000000000e+02 7.628955461215656112e-07 1.664684131109076513e-06
9.210000000000000000e+02 7.332469733311310757e-07 1.056991767530724264e-06
9.220000000000000000e+02 7.182857993354238983e-07 1.179236151654045626e-06
9.230000000000000000e+02 8.574727976449479818e-07 1.289040885790296604e-06
9.240000000000000000e+02 9.308500612498887585e-07 1.206127593451630574e-06
9.250000000000000000e+02 8.986376771961356101e-07 1.730009596412939184e-06
9.260000000000000000e+02 8.372079326436774689e-07 1.319000779154192566e-06
9.270000000000000000e+02 8.392494712752104686e-07 1.184287152191130461e-06
9.280000000000000000e+02 7.531683129147537393e-07 1.521270405641970562e-06
9.290000000000000000e+02 8.811751308470511809e-07 1.763537066848781354e-06
9.300000000000000000e+02 7.702100933167052279e-07 2.195280326256626385e-06
9.310000000000000000e+02 8.378535714056409932e-07 1.769845264832169698e-06
9.320000000000000000e+02 7.768256571861932179e-07 1.688656975827711405e-06
9.330000000000000000e+02 8.194447975297090155e-07 1.627910507502538516e-06
9.340000000000000000e+02 7.486296685356483504e-07 1.035309948291867166e-06
9.350000000000000000e+02 7.008500844026361778e-07 1.824764721476254560e-06
9.360000000000000000e+02 7.566783122783812837e-07 1.628744785167804326e-06
9.370000000000000000e+02 7.639049827797747968e-07 1.782358306004246205e-06
9.380000000000000000e+02 6.749858705833720104e-07 1.144832769055428566e-06
9.390000000000000000e+02 7.838361341128008747e-07 1.659703807548079350e-06
9.400000000000000000e+02 7.292520993136187524e-07 1.078801546388673821e-06
9.410000000000000000e+02 7.078395124560694262e-07 1.734892376758746474e-06
9.420000000000000000e+02 7.680829027051196955e-07 1.370016670395201352e-06
9.430000000000000000e+02 8.897409998166858703e-07 1.300708834061429540e-06
9.440000000000000000e+02 7.776833817591126697e-07 1.122102176749829221e-06
9.450000000000000000e+02 9.512669566252152313e-07 1.109335435117905944e-06
9.460000000000000000e+02 7.508914691504253794e-07 1.250665685454601186e-06
9.470000000000000000e+02 8.054489025879339233e-07 1.222645911745562791e-06
9.480000000000000000e+02 7.562839494642783176e-07 2.858965268151617916e-06
9.490000000000000000e+02 8.999717417370532833e-07 2.354145730163858222e-06
9.500000000000000000e+02 8.287739867170486302e-07 1.223642379154311739e-06
9.510000000000000000e+02 7.468340283185798628e-07 1.110434692690428465e-06
9.520000000000000000e+02 7.621182718445525958e-07 1.624630284832443898e-06
9.530000000000000000e+02 7.036355783855609466e-07 1.956679667263079836e-06
9.540000000000000000e+02 7.832530008775290508e-07 1.405701855793723870e-06
9.550000000000000000e+02 7.931578547763478235e-07 1.690050351399986877e-06
9.560000000000000000e+02 8.017014367144280402e-07 1.264348234380678803e-06
9.570000000000000000e+02 7.660157042258919940e-07 1.179973676704418160e-06
9.580000000000000000e+02 7.882724144192720170e-07 1.334394089136214686e-06
9.590000000000000000e+02 7.317655052241862687e-07 1.152184171606934709e-06
9.600000000000000000e+02 6.647520741013574178e-07 1.133598857716731562e-06
9.610000000000000000e+02 7.987706122651615416e-07 2.293528873237988477e-06
9.620000000000000000e+02 7.743845655743414556e-07 1.191558196645934757e-06
9.630000000000000000e+02 8.117982621168628578e-07 1.485674760632533232e-06
9.640000000000000000e+02 7.923845269680134047e-07 1.402430420158476192e-06
9.650000000000000000e+02 7.274216427392769747e-07 2.182634629209513825e-06
9.660000000000000000e+02 8.397296358019837270e-07 1.579825094887451530e-06
9.670000000000000000e+02 8.613591349061587192e-07 1.293239582977173601e-06
9.680000000000000000e+02 6.934282483313858449e-07 1.183377820434491459e-06
9.690000000000000000e+02 8.304453005264845769e-07 1.171883796708114715e-06
9.700000000000000000e+02 1.116337138501768815e-06 1.341740599355231852e-06
9.710000000000000000e+02 9.606569682161671894e-07 1.022075142653739563e-06
9.720000000000000000e+02 8.333798549042993775e-07 2.137975825948218213e-06
9.730000000000000000e+02 7.448916950140697493e-07 1.166243050089081018e-06
9.740000000000000000e+02 6.506542838679548116e-07 1.036586993488725190e-06
9.750000000000000000e+02 7.328476875373347011e-07 2.462958405409948446e-06
9.760000000000000000e+02 7.155321201584642105e-07 1.475541787046556703e-06
9.770000000000000000e+02 7.452207420814810130e-07 1.209329606575070616e-06
9.780000000000000000e+02 7.620894378259282605e-07 1.241949258899773118e-06
9.790000000000000000e+02 9.567703511561064912e-07 1.237198949498392797e-06
9.800000000000000000e+02 8.752653312854780875e-07 1.581554482638525706e-06
9.810000000000000000e+02 9.092752845590402022e-07 1.590731400379580293e-06
9.820000000000000000e+02 1.034512956102632222e-06 2.145376735585203442e-06
9.830000000000000000e+02 8.834671718924656942e-07 1.940601611521147311e-06
9.840000000000000000e+02 8.070020903008374340e-07 1.308571434652167497e-06
9.850000000000000000e+02 8.873208264291804895e-07 1.755345244165137925e-06
9.860000000000000000e+02 8.319808621853082230e-07 1.896971762954446742e-06
9.870000000000000000e+02 8.598474522705250470e-07 1.380269477049687237e-06
9.880000000000000000e+02 8.592586618650440899e-07 1.216558328560896700e-06
9.890000000000000000e+02 7.682646240201470130e-07 1.566208322127447166e-06
9.900000000000000000e+02 6.995680206743194098e-07 1.886187599925636602e-06
9.910000000000000000e+02 7.403025483068060901e-07 1.170499788691477813e-06
9.920000000000000000e+02 7.680104718727022485e-07 2.070269093667009131e-06
9.930000000000000000e+02 6.966395978711261546e-07 1.515842436904428478e-06
9.940000000000000000e+02 8.709685226923136528e-07 1.162179324570905319e-06
9.950000000000000000e+02 7.761291264436481785e-07 1.547739865222774431e-06
9.960000000000000000e+02 7.640820429566131688e-07 1.931220917499377375e-06


==> data/m2_loss.txt <==
0.000000000000000000e+00 1.893169272070846111e-05 1.185600669408140199e-05
1.000000000000000000e+00 1.248453314073054051e-05 1.208421570447895697e-05
2.000000000000000000e+00 1.258570741610175349e-05 1.240459843721635333e-05
3.000000000000000000e+00 1.228228807109045523e-05 1.231295952786793087e-05
4.000000000000000000e+00 1.201354538224434521e-05 1.221709165327203013e-05
5.000000000000000000e+00 1.232110490788338314e-05 1.232041792243047170e-05
6.000000000000000000e+00 1.193634471932344851e-05 1.220600783508342538e-05
7.000000000000000000e+00 1.135244855873882205e-05 1.250986596390201953e-05
8.000000000000000000e+00 7.190872673224159987e-06 1.369977982528343298e-05
9.000000000000000000e+00 2.893294183131256724e-06 1.349906456602141771e-05
1.000000000000000000e+01 1.913767131211350058e-06 1.193179520497574703e-05
1.100000000000000000e+01 1.670329717242341666e-06 1.026799453522025055e-05
1.200000000000000000e+01 1.492886041405574206e-06 9.407724398812900414e-06
1.300000000000000000e+01 9.229054738920427294e-07 6.268543443156925066e-06
1.400000000000000000e+01 7.299094859633618984e-07 4.582896593724658304e-06
1.500000000000000000e+01 7.359932612048466981e-07 2.420142380195795817e-06
1.600000000000000000e+01 6.855886300799119405e-07 1.435255454560045932e-06
1.700000000000000000e+01 7.244464308477037697e-07 2.127207258933257097e-06
1.800000000000000000e+01 6.209525022194169318e-07 1.234445026543946402e-06
1.900000000000000000e+01 5.258924465668161692e-07 5.665056436833168634e-07
2.000000000000000000e+01 4.560358840973591291e-07 7.984070092843282776e-07
2.100000000000000000e+01 4.680674204160722120e-07 1.095907855275039405e-06
2.200000000000000000e+01 5.620911951374539852e-07 1.067436781147667546e-06
2.300000000000000000e+01 5.155489368805492328e-07 7.248440681332930326e-07
2.400000000000000000e+01 4.080683067485225621e-07 4.056940517933884509e-07
2.500000000000000000e+01 3.998512852769720179e-07 3.748809705864710053e-07
2.600000000000000000e+01 3.815201346810265606e-07 5.593547165054160335e-07
2.700000000000000000e+01 3.661111790171521287e-07 3.160769911837954548e-07
2.800000000000000000e+01 3.330423735166561124e-07 2.800634402106204788e-07
2.900000000000000000e+01 3.246877031057920428e-07 2.918590514483361465e-07
3.000000000000000000e+01 3.977788250759247297e-07 4.341456467712554094e-07
3.100000000000000000e+01 3.292069201598451413e-07 3.146370593635800410e-07
3.200000000000000000e+01 3.686695666026978158e-07 3.129745544715737136e-07
3.300000000000000000e+01 3.158714167583899801e-07 2.858949905312072601e-07
3.400000000000000000e+01 3.688068805729942206e-07 4.305386873360341077e-07
3.500000000000000000e+01 3.269137163977804765e-07 3.867777479728020996e-07
3.600000000000000000e+01 4.524122657922148509e-07 3.009344981432817573e-07
3.700000000000000000e+01 3.229255447820162628e-07 3.014188355444055628e-07
3.800000000000000000e+01 3.715777576027775626e-07 3.683949843189384036e-07
3.900000000000000000e+01 2.765934099153671667e-07 2.255970983688332870e-07
4.000000000000000000e+01 3.173231902998508972e-07 2.360171853064259985e-07
4.100000000000000000e+01 2.629056928968543726e-07 2.938765785634623137e-07
4.200000000000000000e+01 4.513543535748045416e-07 3.030439808207344045e-07
4.300000000000000000e+01 2.782002814517534848e-07 2.512457648882146994e-07
4.400000000000000000e+01 2.813205667693706360e-07 3.068315878411042344e-07
4.500000000000000000e+01 2.308236675210391215e-07 2.560706978624669230e-07
4.600000000000000000e+01 2.683543254214555463e-07 3.886172074986962343e-07
4.700000000000000000e+01 2.668718151438208207e-07 3.049635385027812033e-07
4.800000000000000000e+01 2.656381318225254103e-07 3.373887833202989559e-07
4.900000000000000000e+01 2.839035957304924491e-07 2.301365469580791641e-07
5.000000000000000000e+01 2.467937609177634632e-07 2.270968579886370527e-07
5.100000000000000000e+01 2.247778194219751463e-07 1.929129926488193752e-07
5.200000000000000000e+01 2.209240201909717240e-07 1.937448283727082381e-07
5.300000000000000000e+01 2.653111853382063280e-07 3.708388287726772065e-07
5.400000000000000000e+01 2.618561843471136962e-07 1.858582200070306114e-07
5.500000000000000000e+01 2.153354368663373928e-07 1.776578664906573396e-07
5.600000000000000000e+01 2.399425895518988070e-07 2.798095630456708702e-07
5.700000000000000000e+01 2.840504446760010356e-07 2.967193497218936168e-07
5.800000000000000000e+01 2.628200617237262615e-07 3.625660994858691437e-07
5.900000000000000000e+01 2.133370126470018985e-07 2.266230732374920810e-07
6.000000000000000000e+01 2.226551941010163485e-07 2.301046840144703403e-07
6.100000000000000000e+01 2.526610094665960875e-07 1.860498316761025695e-07
6.200000000000000000e+01 2.229522496063972663e-07 2.893863924057428775e-07
6.300000000000000000e+01 2.447859292028228461e-07 2.038203995003493494e-07
6.400000000000000000e+01 2.072267494147439877e-07 2.154397434062745849e-07
6.500000000000000000e+01 2.045362688195975951e-07 1.876109898153833343e-07
6.600000000000000000e+01 2.083720898852879594e-07 1.890435344637695826e-07
6.700000000000000000e+01 2.156789764007302029e-07 2.700365826391641174e-07
6.800000000000000000e+01 2.162989859355535766e-07 1.730696075386939271e-07
6.900000000000000000e+01 2.265126185503038613e-07 2.221301232150881755e-07
7.000000000000000000e+01 1.949036538439973347e-07 1.658250630106136218e-07
7.100000000000000000e+01 1.959559466204492521e-07 1.596697867469587749e-07
7.200000000000000000e+01 1.872659414250971184e-07 1.987877504132861547e-07
7.300000000000000000e+01 2.053565258989906906e-07 1.990121626085253712e-07
7.400000000000000000e+01 1.940998555906457367e-07 2.005012504513437660e-07
7.500000000000000000e+01 2.607819856684459341e-07 3.093095606709021871e-07
7.600000000000000000e+01 2.515181170033671845e-07 1.589377630024945690e-07
7.700000000000000000e+01 2.021906668798909632e-07 2.974437618414386980e-07
7.800000000000000000e+01 2.260318334567162989e-07 1.857959817061977738e-07
7.900000000000000000e+01 1.779233838147511559e-07 1.446921353942845158e-07
8.000000000000000000e+01 1.932435249268106663e-07 2.235097405659933487e-07
8.100000000000000000e+01 1.838891870517213172e-07 1.791443680730841641e-07
8.200000000000000000e+01 2.079774100290196020e-07 1.629949581090257577e-07
8.300000000000000000e+01 1.896353707069986108e-07 1.500133163652950183e-07
8.400000000000000000e+01 1.871241584368695702e-07 1.636470840107286217e-07
8.500000000000000000e+01 1.927514192362858637e-07 2.178511606555338404e-07
8.600000000000000000e+01 1.867946145560716792e-07 1.673811125326354842e-07
8.700000000000000000e+01 1.666301856481026670e-07 1.843103411143945327e-07
8.800000000000000000e+01 2.153145436972641311e-07 3.733210285563726721e-07
8.900000000000000000e+01 2.360893269716244879e-07 1.607825293033189547e-07
9.000000000000000000e+01 1.859722356075614051e-07 1.636668944280805171e-07
9.100000000000000000e+01 2.520355712162712284e-07 1.615724256634152020e-07
9.200000000000000000e+01 1.944727051159655990e-07 1.549135746464839175e-07
9.300000000000000000e+01 1.650920476766141984e-07 1.807641450637091462e-07
9.400000000000000000e+01 1.668881947819834581e-07 1.453156332953283548e-07
9.500000000000000000e+01 1.741815121279937929e-07 1.464058098959400634e-07
9.600000000000000000e+01 1.927544615564224660e-07 2.515911540661160522e-07
9.700000000000000000e+01 1.919584861643775895e-07 1.928656924352518462e-07
9.800000000000000000e+01 1.537014528823972936e-07 1.877604982350856715e-07
9.900000000000000000e+01 1.930918658154310541e-07 2.002336762904597017e-07
1.000000000000000000e+02 2.018854962332112357e-07 1.593978187130175224e-07
1.010000000000000000e+02 1.770618294651861959e-07 1.622291459765727792e-07
1.020000000000000000e+02 1.860289622117861613e-07 2.267834663882257421e-07
1.030000000000000000e+02 1.701686655329781401e-07 2.155794003469974985e-07
1.040000000000000000e+02 1.506014912411199398e-07 1.689812903726374703e-07
1.050000000000000000e+02 1.660831089273779799e-07 1.971959959205255188e-07
1.060000000000000000e+02 1.767882770247524800e-07 1.595649011609626748e-07
1.070000000000000000e+02 1.459950942290087261e-07 1.383275666391325288e-07
1.080000000000000000e+02 1.707446673377298182e-07 1.842888113664122579e-07
1.090000000000000000e+02 1.462796677074550399e-07 1.837074936732436308e-07
1.100000000000000000e+02 1.944512609884763475e-07 1.543980346870694201e-07
1.110000000000000000e+02 1.506310539069074044e-07 1.599632708011565719e-07
1.120000000000000000e+02 1.423210476647766094e-07 1.212268843535101074e-07
1.130000000000000000e+02 1.702264622701633953e-07 1.473625739330833754e-07
1.140000000000000000e+02 1.832271046720589528e-07 2.253554296758255820e-07
1.150000000000000000e+02 1.937937428882787520e-07 1.414863524686423725e-07
1.160000000000000000e+02 1.955302732587266527e-07 1.539837050640635895e-07
1.170000000000000000e+02 1.668465071581111901e-07 1.547454067667328382e-07
1.180000000000000000e+02 1.548652337017444585e-07 1.940933987582652485e-07
1.190000000000000000e+02 1.451566981533343481e-07 1.946457165170569526e-07
1.200000000000000000e+02 1.671175922545062992e-07 1.280721633787161526e-07
1.210000000000000000e+02 1.382547880814463618e-07 1.638862044601353637e-07
1.220000000000000000e+02 1.592820259507562555e-07 1.867692650251053467e-07
1.230000000000000000e+02 1.420816702103492326e-07 1.274807356249501399e-07
1.240000000000000000e+02 1.428706668052164812e-07 1.993343211305801640e-07
1.250000000000000000e+02 1.517805558109400543e-07 1.254262572755755322e-07
1.260000000000000000e+02 1.572170061444329011e-07 1.983024141163565627e-07
1.270000000000000000e+02 1.827248580953552149e-07 1.528526922025845723e-07
1.280000000000000000e+02 1.603657698674846411e-07 1.284006226845451791e-07
1.290000000000000000e+02 1.340525250091542161e-07 1.847730214122083254e-07
1.300000000000000000e+02 1.741927006510495613e-07 1.345555700133957525e-07
1.310000000000000000e+02 1.326993408268222698e-07 1.307783591070215674e-07
1.320000000000000000e+02 1.784989365712326357e-07 1.656525220937778177e-07
1.330000000000000000e+02 1.597793456396762361e-07 3.122924809529921059e-07
1.340000000000000000e+02 1.591888623044679112e-07 1.209971554102661135e-07
1.350000000000000000e+02 1.464098832610105536e-07 2.528198639924444592e-07
1.360000000000000000e+02 1.568901101477046253e-07 1.432540023371491570e-07
1.370000000000000000e+02 1.465668270114520170e-07 1.683765255276500659e-07
1.380000000000000000e+02 1.733582757436720855e-07 1.358744367002734608e-07
1.390000000000000000e+02 1.773749288668546981e-07 2.704068562060334333e-07
1.400000000000000000e+02 1.582756778197949355e-07 1.445982613383354549e-07
1.410000000000000000e+02 1.552509875396524438e-07 1.824316247436628343e-07
1.420000000000000000e+02 1.768331258020176553e-07 1.292993646963322025e-07
1.430000000000000000e+02 1.778456786359698993e-07 1.550792052389432937e-07
1.440000000000000000e+02 1.467055413769399247e-07 1.449007216267814337e-07
1.450000000000000000e+02 1.361281566802553858e-07 1.407180878280362757e-07
1.460000000000000000e+02 1.559318898247804030e-07 2.001051832890573581e-07
1.470000000000000000e+02 1.491656194442584524e-07 1.137072614803146592e-07
1.480000000000000000e+02 1.510695181743572198e-07 1.374485750271922415e-07
1.490000000000000000e+02 1.522503035263626491e-07 1.402767339925706151e-07
1.500000000000000000e+02 1.425037976378863197e-07 1.319337262763480004e-07
1.510000000000000000e+02 1.356115883380069604e-07 2.070790115025142449e-07
1.520000000000000000e+02 1.588357894431149723e-07 1.335229517871448375e-07
1.530000000000000000e+02 1.747120455494456171e-07 1.270404011761187731e-07
1.540000000000000000e+02 1.564697056642668080e-07 1.761551856866730543e-07
1.550000000000000000e+02 1.372220422770904469e-07 1.467343017209326929e-07
1.560000000000000000e+02 1.358688422379926933e-07 1.237223567762475904e-07
1.570000000000000000e+02 1.375317336160500548e-07 1.367597896903084170e-07
1.580000000000000000e+02 1.299253672245607443e-07 1.899626282233795476e-07
1.590000000000000000e+02 1.359638519980841487e-07 1.343280290257556873e-07
1.600000000000000000e+02 1.399544893434858204e-07 1.321509200523561960e-07
1.610000000000000000e+02 1.370194230374633045e-07 1.612846428325801594e-07
1.620000000000000000e+02 1.586341254466269401e-07 1.235315419866360206e-07
1.630000000000000000e+02 1.618309721493442627e-07 1.758046910312398943e-07
1.640000000000000000e+02 1.694468104413213651e-07 3.338609683700753293e-07
1.650000000000000000e+02 2.014063415837663886e-07 1.603901185772402482e-07
1.660000000000000000e+02 1.716777522093004756e-07 2.015813755879440916e-07
1.670000000000000000e+02 1.668457556334760842e-07 1.561676443475335997e-07
1.680000000000000000e+02 1.404125539886946494e-07 1.244230031180584590e-07
1.690000000000000000e+02 1.544668475504282707e-07 1.784986485139502732e-07
1.700000000000000000e+02 1.327585627352970498e-07 1.302906132520511549e-07
1.710000000000000000e+02 1.277104112784811450e-07 1.449815101945610230e-07
1.720000000000000000e+02 1.279060556180635783e-07 1.333571739681754007e-07
1.730000000000000000e+02 1.366604910049135208e-07 1.144396780675527115e-07
1.740000000000000000e+02 1.520833663456878342e-07 2.257027271621717189e-07
1.750000000000000000e+02 1.342443026470489494e-07 1.065007584332964922e-07
1.760000000000000000e+02 1.198920361465177449e-07 1.444133955781523844e-07
1.770000000000000000e+02 1.237226215688687076e-07 1.207335175252814431e-07
1.780000000000000000e+02 1.404385770132668441e-07 2.025125142479302417e-07
1.790000000000000000e+02 1.779120661278511396e-07 1.252593030314087336e-07
1.800000000000000000e+02 1.281692554009552081e-07 1.024752465569296306e-07
1.810000000000000000e+02 1.193652170128351467e-07 1.076896945970565526e-07
1.820000000000000000e+02 1.300132297704604255e-07 1.282556014407377543e-07
1.830000000000000000e+02 1.137796892458369272e-07 1.257178944971242990e-07
1.840000000000000000e+02 1.611234790635817044e-07 1.780672884591171772e-07
1.850000000000000000e+02 1.358803085623941977e-07 1.632341919745240542e-07
1.860000000000000000e+02 1.241745477537018375e-07 2.060182185007059067e-07
1.870000000000000000e+02 1.384757120443689783e-07 1.006617113826922406e-07
1.880000000000000000e+02 1.094215519333215282e-07 1.127997729040083912e-07
1.890000000000000000e+02 1.212387047751972240e-07 1.067632091704093358e-07
1.900000000000000000e+02 1.175331989907165900e-07 1.083989448879024181e-07
1.910000000000000000e+02 1.144577207305905951e-07 1.495858953300205168e-07
1.920000000000000000e+02 1.342391684476056034e-07 1.090237395741923888e-07
1.930000000000000000e+02 1.308531038464840338e-07 1.203497250681081432e-07
1.940000000000000000e+02 1.301099915991001953e-07 2.110846704061410035e-07
1.950000000000000000e+02 1.137060807701465473e-07 1.054231477783533529e-07
1.960000000000000000e+02 1.445514256406409702e-07 1.420062442439383878e-07
1.970000000000000000e+02 1.149667486757467243e-07 1.673358898921763669e-07
1.980000000000000000e+02 1.389441241244930146e-07 1.450176494623071209e-07
1.990000000000000000e+02 1.157913769975644482e-07 1.511499187215669799e-07
2.000000000000000000e+02 1.423594538830935617e-07 1.399106242135304156e-07
2.010000000000000000e+02 1.231386832914317340e-07 9.864771859019170649e-08
2.020000000000000000e+02 1.113819238454284514e-07 9.904880211385909403e-08
2.030000000000000000e+02 1.224267710067667128e-07 1.361803359346158794e-07
2.040000000000000000e+02 1.409205842348569525e-07 1.298260445832861457e-07
2.050000000000000000e+02 1.204954106615220112e-07 2.250946237754824865e-07
2.060000000000000000e+02 1.463896235036862477e-07 1.079171512854132089e-07
2.070000000000000000e+02 1.295119771623676377e-07 9.669925060680749958e-08
2.080000000000000000e+02 1.118348485712939441e-07 1.121650368401845374e-07
2.090000000000000000e+02 1.175727767784713325e-07 1.219384318961515589e-07
2.100000000000000000e+02 1.182412609764604253e-07 9.979485530230953107e-08
2.110000000000000000e+02 1.198834477485761361e-07 1.265106476506805494e-07
2.120000000000000000e+02 1.262362754758678325e-07 1.249393655505654387e-07
2.130000000000000000e+02 1.474023874371663165e-07 1.673372099436632354e-07
2.140000000000000000e+02 1.373250558148035105e-07 1.583243160305640096e-07
2.150000000000000000e+02 1.296520546093364035e-07 1.197496211551539881e-07
2.160000000000000000e+02 1.286486052626292349e-07 1.335980051955649467e-07
2.170000000000000000e+02 1.437567272109532085e-07 1.730661429929666209e-07
2.180000000000000000e+02 1.424970567408788873e-07 1.040524961789488228e-07
2.190000000000000000e+02 1.322174471992200371e-07 1.812037461433355681e-07
2.200000000000000000e+02 1.357199100798133121e-07 9.947306023288542164e-08
2.210000000000000000e+02 1.140763121578521224e-07 1.054117653383172666e-07
2.220000000000000000e+02 1.165214882530714466e-07 1.030947459631823261e-07
2.230000000000000000e+02 1.209007933379519270e-07 1.115392724428401517e-07
2.240000000000000000e+02 1.111246103189490243e-07 1.355729282067987225e-07
2.250000000000000000e+02 1.166779764770728051e-07 1.770320517400601700e-07
2.260000000000000000e+02 1.270083990380197220e-07 1.394935964584623086e-07
2.270000000000000000e+02 1.305039349250774387e-07 1.310609845471124835e-07
2.280000000000000000e+02 1.196872193095881652e-07 1.659610960838741194e-07
2.290000000000000000e+02 1.102910020863300599e-07 9.705660457185188733e-08
2.300000000000000000e+02 1.229575354380168726e-07 1.187305545442448502e-07
2.310000000000000000e+02 1.163794886438529136e-07 1.037682650050339052e-07
2.320000000000000000e+02 1.252721058530960310e-07 1.056066163904443210e-07
2.330000000000000000e+02 1.242273669360089628e-07 1.321267163650298856e-07
2.340000000000000000e+02 1.203893781969378618e-07 9.906601325908185110e-08
2.350000000000000000e+02 1.019243185769703577e-07 8.836392753173416685e-08
2.360000000000000000e+02 1.231192792999430869e-07 9.435424876557107426e-08
2.370000000000000000e+02 1.085069712581605223e-07 1.105294893363928057e-07
2.380000000000000000e+02 1.416829894312074521e-07 1.086265941314751638e-07
2.390000000000000000e+02 1.176476762715714270e-07 1.130869143690583079e-07
2.400000000000000000e+02 1.459396347565291620e-07 1.562527975947523840e-07
2.410000000000000000e+02 1.328456627019305805e-07 1.096760533806318598e-07
2.420000000000000000e+02 1.053371349060073732e-07 9.985013124776953435e-08
2.430000000000000000e+02 1.163545742219366365e-07 2.292810148704884522e-07
2.440000000000000000e+02 1.442499121802668849e-07 1.334400977696262494e-07
2.450000000000000000e+02 1.169358810034948852e-07 1.084825341959857121e-07
2.460000000000000000e+02 1.034582681151888626e-07 1.399593900919524952e-07
2.470000000000000000e+02 1.132569420069017777e-07 9.696908423582696912e-08
2.480000000000000000e+02 1.079669602861287788e-07 1.104927032795620895e-07
2.490000000000000000e+02 1.064461894117814242e-07 9.900616503137500986e-08
2.500000000000000000e+02 9.868937995075171097e-08 9.811057900598654333e-08
2.510000000000000000e+02 1.136115846131576064e-07 1.522567291846890832e-07
2.520000000000000000e+02 1.065073848726636137e-07 1.116814421623253357e-07
2.530000000000000000e+02 1.172010577365344288e-07 1.016488811832018885e-07
2.540000000000000000e+02 1.217374769467688861e-07 1.977010699499661811e-07
2.550000000000000000e+02 1.293684882675309566e-07 9.655756052753077173e-08
2.560000000000000000e+02 1.207859099312212935e-07 9.935433642179632711e-08
2.570000000000000000e+02 1.124778451714304721e-07 1.046805704651153979e-07
2.580000000000000000e+02 1.069828873397428103e-07 1.021342709502510256e-07
2.590000000000000000e+02 1.093301911698280727e-07 9.108362659114976331e-08
2.600000000000000000e+02 1.210451569341465732e-07 1.084679260671293845e-07
2.610000000000000000e+02 1.342123377554044328e-07 1.081998848170745223e-07
2.620000000000000000e+02 1.114982466870801480e-07 1.155242822751890931e-07
2.630000000000000000e+02 1.182831468351897074e-07 1.320364136432520613e-07
2.640000000000000000e+02 1.489150636255914800e-07 1.444399823308364075e-07
2.650000000000000000e+02 1.197014318870389447e-07 1.138852199806404211e-07
2.660000000000000000e+02 1.028944425342203149e-07 1.018614783810467329e-07
2.670000000000000000e+02 9.629977115852425278e-08 1.189854024049617856e-07
2.680000000000000000e+02 1.260787402430473792e-07 1.156522301240703779e-07
2.690000000000000000e+02 1.068587194698823993e-07 1.472052940569857642e-07
2.700000000000000000e+02 1.129439253995075113e-07 1.005572012723539345e-07
2.710000000000000000e+02 1.138917608510283235e-07 1.232030067700798089e-07
2.720000000000000000e+02 1.086146907471660660e-07 9.910073110665789778e-08
2.730000000000000000e+02 1.147523045840544942e-07 1.156601608606022590e-07
2.740000000000000000e+02 1.095911947038099667e-07 1.023582074363810038e-07
2.750000000000000000e+02 1.065382579899498816e-07 9.551402162540067623e-08
2.760000000000000000e+02 1.229872955905490145e-07 9.060043063995928115e-08
2.770000000000000000e+02 1.035044174033404686e-07 1.934514327570652452e-07
2.780000000000000000e+02 1.217077609834149099e-07 1.099576976611470906e-07
2.790000000000000000e+02 1.048681376234952652e-07 8.590682159449522448e-08
2.800000000000000000e+02 1.138620687226160356e-07 1.254569462066096784e-07
2.810000000000000000e+02 9.955586544925026916e-08 9.132558408563376677e-08
2.820000000000000000e+02 9.776714206507058326e-08 9.182245706053420553e-08
2.830000000000000000e+02 9.320552383735446865e-08 8.307510213940169850e-08
2.840000000000000000e+02 1.176361720890855493e-07 1.173700257960836602e-07
2.850000000000000000e+02 1.104762064279432752e-07 1.003417171842411062e-07
2.860000000000000000e+02 1.058125683320460910e-07 1.041259176625218070e-07
2.870000000000000000e+02 9.600993105289016523e-08 8.475446865642455013e-08
2.880000000000000000e+02 1.121772519374602622e-07 8.639425283376111904e-08
2.890000000000000000e+02 9.579951165968872505e-08 1.040469473294025749e-07
2.900000000000000000e+02 1.075597498896670216e-07 1.309707459394420350e-07
2.910000000000000000e+02 1.126051190478593498e-07 1.901546368216242625e-07
2.920000000000000000e+02 1.125917361379323557e-07 8.562857387304976759e-08
2.930000000000000000e+02 1.084173758005412885e-07 9.140907776761707988e-08
2.940000000000000000e+02 9.944253671303672581e-08 9.197409024475396436e-08
2.950000000000000000e+02 1.087558575507747254e-07 1.059353055702573448e-07
2.960000000000000000e+02 9.676946271590178437e-08 1.055259422684383492e-07
2.970000000000000000e+02 1.055117598066160271e-07 8.621135761073579687e-08
2.980000000000000000e+02 1.010393799556071863e-07 9.448894436135411722e-08
2.990000000000000000e+02 1.063217948946673385e-07 9.110723434973671262e-08
3.000000000000000000e+02 1.058416456487610880e-07 9.184624379037349270e-08
3.010000000000000000e+02 1.174877358727128334e-07 1.214550452275182401e-07
3.020000000000000000e+02 1.298593609210866628e-07 1.066235331141775555e-07
3.030000000000000000e+02 1.926285144048959973e-07 1.341497452690920391e-07
3.040000000000000000e+02 1.266063268362492983e-07 1.519866466552622620e-07
3.050000000000000000e+02 1.261886001473503784e-07 1.897095682110911097e-07
3.060000000000000000e+02 1.041269817927967929e-07 1.263262420795509192e-07
3.070000000000000000e+02 1.313302706584238550e-07 1.189384444414508994e-07
3.080000000000000000e+02 1.130953766223916391e-07 9.506158753009525964e-08
3.090000000000000000e+02 1.108837602104999082e-07 1.237090832024413471e-07
3.100000000000000000e+02 1.096041697687390161e-07 9.015101642248174632e-08
3.110000000000000000e+02 1.028269714510643133e-07 9.735527422347302200e-08
3.120000000000000000e+02 1.049126743220268816e-07 1.042260170324837054e-07
3.130000000000000000e+02 9.404856905225585361e-08 1.073633243409398311e-07
3.140000000000000000e+02 9.914496566076138670e-08 8.547067420543282652e-08
3.150000000000000000e+02 1.074498716377632349e-07 1.403556076281916291e-07
3.160000000000000000e+02 1.166698160372569620e-07 2.009078953698387296e-07
3.170000000000000000e+02 1.316607520953724462e-07 1.012214290445417285e-07
3.180000000000000000e+02 1.064700193289561267e-07 8.579660186008496308e-08
3.190000000000000000e+02 1.010258092093207435e-07 9.754149011989026469e-08
3.200000000000000000e+02 1.196952323217344886e-07 9.154689764789014391e-08
3.210000000000000000e+02 1.084890238686750264e-07 1.015760960097727220e-07
3.220000000000000000e+02 1.047728758188718987e-07 8.390474540345896904e-08
3.230000000000000000e+02 1.048758308790013977e-07 9.743898486337901362e-08
3.240000000000000000e+02 9.517163344039685324e-08 9.271848404566809130e-08
3.250000000000000000e+02 9.972971106136957937e-08 1.093416068682715845e-07
3.260000000000000000e+02 9.987709475903358110e-08 8.544014690737711262e-08
3.270000000000000000e+02 1.088709901462502963e-07 1.706117666293687906e-07
3.280000000000000000e+02 1.080292397321822155e-07 1.139773884286006500e-07
3.290000000000000000e+02 1.370459790509314013e-07 1.408983053773597856e-07
3.300000000000000000e+02 1.049000972575728733e-07 1.056614356130439191e-07
3.310000000000000000e+02 9.186020591257513167e-08 8.773865042930994403e-08
3.320000000000000000e+02 1.129751020688637292e-07 1.369389520013800193e-07
3.330000000000000000e+02 1.297962132892973912e-07 1.156461740537504324e-07
3.340000000000000000e+02 9.948440336744514120e-08 1.016900776725525452e-07
3.350000000000000000e+02 9.547124438038930812e-08 1.001388841458337389e-07
3.360000000000000000e+02 1.084878059468453700e-07 1.402418148973705599e-07
3.370000000000000000e+02 9.657584150498570023e-08 1.012050579433868033e-07
3.380000000000000000e+02 1.104889986678313849e-07 8.478724538307457337e-08
3.390000000000000000e+02 9.813778232322601743e-08 9.088625421302418604e-08
3.400000000000000000e+02 1.085817355745978004e-07 9.305308510141547659e-08
3.410000000000000000e+02 1.136794954725510429e-07 1.121734737143201459e-07
3.420000000000000000e+02 1.073855032938081908e-07 1.141388994067920246e-07
3.430000000000000000e+02 9.335017871799223828e-08 1.243622575402080649e-07
3.440000000000000000e+02 1.054743173979563616e-07 1.001236156058703820e-07
3.450000000000000000e+02 8.886813265389802794e-08 1.071414399448695778e-07
3.460000000000000000e+02 9.717830907267264187e-08 1.365722096357060131e-07
3.470000000000000000e+02 1.004164522859037051e-07 1.260997510208309962e-07
3.480000000000000000e+02 1.104765477550087750e-07 8.734096074467105527e-08
3.490000000000000000e+02 9.556275427843223787e-08 9.418353105673728194e-08
3.500000000000000000e+02 1.002009008382918779e-07 1.019728969180752575e-07
3.510000000000000000e+02 9.234497026502066885e-08 9.149804513241649613e-08
3.520000000000000000e+02 1.075862098337102292e-07 8.622966908408807311e-08
3.530000000000000000e+02 1.012354551085675504e-07 9.413816663921587428e-08
3.540000000000000000e+02 9.221700626424036490e-08 1.322444215871641338e-07
3.550000000000000000e+02 1.106478432290896812e-07 1.176802202252372537e-07
3.560000000000000000e+02 9.382101552887332176e-08 9.737396980226303637e-08
3.570000000000000000e+02 8.829042095637663557e-08 1.182655461441357743e-07
3.580000000000000000e+02 8.948144671792018717e-08 7.837311519893788031e-08
3.590000000000000000e+02 9.365727980192753862e-08 1.223559336330666634e-07
3.600000000000000000e+02 1.012243926828702854e-07 8.734824380669200101e-08
3.610000000000000000e+02 1.135310600775423378e-07 9.535711075063845395e-08
3.620000000000000000e+02 9.892937489686613762e-08 1.084798190642316543e-07
3.630000000000000000e+02 9.956909022705273221e-08 9.211900009124269932e-08
3.640000000000000000e+02 9.975341940994847936e-08 1.132197517105586025e-07
3.650000000000000000e+02 9.118205239069604352e-08 9.079690649876959927e-08
3.660000000000000000e+02 9.654146364391947847e-08 9.694540421391894701e-08
3.670000000000000000e+02 9.012236722960594806e-08 8.703321811192634391e-08
3.680000000000000000e+02 8.357285686948545844e-08 7.888494940870558134e-08
3.690000000000000000e+02 1.031822588058909952e-07 1.400709243711801339e-07
3.700000000000000000e+02 1.004876872067822978e-07 9.785564495561065166e-08
3.710000000000000000e+02 1.008231859818717631e-07 1.320312033629131404e-07
3.720000000000000000e+02 9.834864236859061003e-08 9.039908895717960554e-08
3.730000000000000000e+02 1.124051409866319688e-07 1.009089257314863372e-07
3.740000000000000000e+02 1.022281287401379932e-07 1.013027089446765795e-07
3.750000000000000000e+02 1.025478882088209153e-07 9.131879607842850094e-08
3.760000000000000000e+02 9.669447653136500817e-08 9.189787362683209082e-08
3.770000000000000000e+02 9.493104850891107323e-08 8.005207658749960922e-08
3.780000000000000000e+02 9.233882518901937695e-08 9.382424605496845384e-08
3.790000000000000000e+02 9.879800140977642064e-08 9.789263783081310864e-08
3.800000000000000000e+02 1.035508802406422721e-07 8.695507077192566487e-08
3.810000000000000000e+02 1.035352459667191616e-07 1.547866652229484129e-07
3.820000000000000000e+02 1.200250279876031038e-07 8.516524494124013062e-08
3.830000000000000000e+02 1.010888682959388167e-07 8.509056757173566716e-08
3.840000000000000000e+02 8.439294580180877862e-08 9.138899920296383284e-08
3.850000000000000000e+02 8.651593793297099271e-08 8.461032567735137879e-08
3.860000000000000000e+02 1.060608555471158681e-07 1.003450868978730531e-07
3.870000000000000000e+02 1.048982134927340828e-07 1.675307360668408935e-07
3.880000000000000000e+02 1.073561495200657059e-07 7.797290434475084211e-08
3.890000000000000000e+02 9.237421374620329226e-08 8.160745158777125545e-08
3.900000000000000000e+02 1.327409149959079242e-07 1.389241530755133111e-07
3.910000000000000000e+02 1.024770339470465997e-07 7.750065011568344656e-08
3.920000000000000000e+02 9.256881752111168707e-08 9.131733510313496389e-08
3.930000000000000000e+02 8.867156354956481418e-08 9.090525299212902275e-08
3.940000000000000000e+02 8.819071887589667505e-08 8.770950874771604247e-08
3.950000000000000000e+02 9.877372998104350343e-08 8.737015892554630875e-08
3.960000000000000000e+02 9.957782491204276915e-08 1.313378365991652676e-07
3.970000000000000000e+02 1.050431582578347252e-07 8.939888068818144064e-08
3.980000000000000000e+02 8.400936541279610231e-08 8.678599905646323286e-08
3.990000000000000000e+02 9.099222433642327913e-08 8.285403392050386634e-08
4.000000000000000000e+02 8.013499395233601409e-08 7.858279895641991176e-08
4.010000000000000000e+02 8.917625439039450638e-08 8.761631761352391715e-08
4.020000000000000000e+02 9.371462777842117348e-08 1.154978916636460075e-07
4.030000000000000000e+02 9.200172283146044797e-08 7.954050601970748416e-08
4.040000000000000000e+02 8.705046191972218473e-08 7.524257031421283683e-08
4.050000000000000000e+02 8.955300935808589242e-08 1.637560346572081439e-07
4.060000000000000000e+02 9.723907083023655246e-08 7.388455007997346110e-08
4.070000000000000000e+02 8.314098573320834382e-08 7.627007551276782056e-08
4.080000000000000000e+02 9.285749721061693788e-08 7.579838872637444671e-08
4.090000000000000000e+02 9.286642721040306981e-08 7.114879721939109110e-08
4.100000000000000000e+02 9.794009427239916421e-08 1.063748981396522661e-07
4.110000000000000000e+02 1.050058603411160521e-07 8.842125354334413294e-08
4.120000000000000000e+02 1.147907118042018619e-07 1.324178330834462627e-07
4.130000000000000000e+02 8.935010892804760942e-08 9.052766459629890014e-08
4.140000000000000000e+02 9.237702544203272500e-08 7.455191820479557153e-08
4.150000000000000000e+02 8.098368838648838754e-08 7.699434230669953036e-08
4.160000000000000000e+02 8.633229577549657437e-08 8.128780129573419407e-08
4.170000000000000000e+02 8.933823086296338989e-08 1.014562178946833267e-07
4.180000000000000000e+02 8.830814609583183784e-08 8.553056626577027274e-08
4.190000000000000000e+02 9.969757393048440337e-08 7.678500501905842722e-08
4.200000000000000000e+02 7.821314973698731165e-08 8.354784495928658879e-08
4.210000000000000000e+02 9.823493343508097575e-08 7.575430810716799500e-08
4.220000000000000000e+02 1.039925063898291311e-07 9.616376968634620054e-08
4.230000000000000000e+02 9.466873096270485064e-08 7.588428561434621503e-08
4.240000000000000000e+02 9.420068031984590247e-08 8.090370532759471354e-08
4.250000000000000000e+02 8.543220040587425089e-08 8.129969306626106291e-08
4.260000000000000000e+02 1.012085904736109003e-07 8.157822925295789409e-08
4.270000000000000000e+02 8.892693980768735685e-08 8.145013665953128074e-08
4.280000000000000000e+02 1.013129170495808142e-07 9.331599825272173545e-08
4.290000000000000000e+02 9.199775246352460715e-08 8.347081156457903392e-08
4.300000000000000000e+02 8.293037757363769106e-08 8.099547823773348665e-08
4.310000000000000000e+02 8.096881162635050822e-08 1.352416703221937125e-07
4.320000000000000000e+02 1.243703816295472592e-07 9.731735633467083524e-08
4.330000000000000000e+02 1.018349486353775935e-07 1.175989390456523728e-07
4.340000000000000000e+02 8.557135279404125461e-08 9.104153619740658690e-08
4.350000000000000000e+02 9.922477916922794075e-08 1.231497351776719428e-07
4.360000000000000000e+02 8.949606220101166120e-08 1.367156326434651021e-07
4.370000000000000000e+02 9.767206392348102540e-08 9.306881062852864567e-08
4.380000000000000000e+02 8.943134704908257152e-08 8.576115392026508183e-08
4.390000000000000000e+02 8.569803115385915158e-08 9.610640453398992209e-08
4.400000000000000000e+02 9.358134044135932707e-08 8.626834071554416272e-08
4.410000000000000000e+02 9.260728792700261045e-08 8.366128355989387826e-08
4.420000000000000000e+02 1.117297874809807937e-07 1.105583214327279597e-07
4.430000000000000000e+02 1.000839295963753364e-07 8.196102868186987128e-08
4.440000000000000000e+02 9.453474345689356863e-08 1.073059255492164946e-07
4.450000000000000000e+02 9.001394523713428535e-08 7.734067367990062388e-08
4.460000000000000000e+02 1.108432970648693440e-07 9.458193435440283846e-08
4.470000000000000000e+02 8.412811791804568640e-08 7.594460880657389266e-08
4.480000000000000000e+02 8.921401348784538493e-08 9.557999591955645873e-08
4.490000000000000000e+02 9.939291674864339514e-08 8.200823670278130205e-08
4.500000000000000000e+02 8.640229298904008102e-08 1.133613213613485482e-07
4.510000000000000000e+02 1.015264479352781886e-07 1.333324881141235704e-07
4.520000000000000000e+02 1.007566240749537398e-07 8.454209760492066083e-08
4.530000000000000000e+02 9.616482301195648647e-08 1.037029255998705909e-07
4.540000000000000000e+02 8.557608926807908871e-08 7.511938293738517935e-08
4.550000000000000000e+02 7.809068984191062574e-08 6.967117001154874853e-08
4.560000000000000000e+02 8.018752395600155871e-08 9.056606762561810800e-08
4.570000000000000000e+02 8.847299516671961160e-08 7.954899392504329955e-08
4.580000000000000000e+02 8.629215946635487090e-08 8.143430833487940444e-08
4.590000000000000000e+02 8.601604774869768214e-08 7.148208514980348931e-08
4.600000000000000000e+02 8.691447020283788555e-08 9.435825136338409680e-08
4.610000000000000000e+02 9.047031031775121666e-08 9.958760158191444055e-08
4.620000000000000000e+02 9.500608777097159398e-08 8.578082323074540557e-08
4.630000000000000000e+02 8.453880342755650338e-08 7.899592639882388594e-08
4.640000000000000000e+02 8.361802769420399040e-08 7.609388980949997835e-08
4.650000000000000000e+02 8.187851664842560442e-08 1.037910414344637881e-07
4.660000000000000000e+02 7.947119159250857484e-08 8.759909261235849079e-08
4.670000000000000000e+02 8.023561081329344720e-08 8.136474415060254946e-08
4.680000000000000000e+02 8.616770258063745769e-08 9.077642894705240669e-08
4.690000000000000000e+02 9.242543972161832393e-08 8.601145164433380379e-08
4.700000000000000000e+02 8.247638531563830168e-08 8.867666493685412687e-08
4.710000000000000000e+02 9.321954441371792751e-08 8.017070373008861889e-08
4.720000000000000000e+02 8.691941829518989011e-08 7.811268518568377169e-08
4.730000000000000000e+02 7.636152294583290075e-08 8.145673812353789118e-08
4.740000000000000000e+02 9.643649703627286946e-08 1.055381678519155086e-07
4.750000000000000000e+02 9.569189052476631099e-08 1.236822318749640700e-07
4.760000000000000000e+02 9.688722741348957771e-08 1.296957905474281870e-07
4.770000000000000000e+02 8.940172438680427912e-08 8.672772868538776050e-08
4.780000000000000000e+02 9.096123429303187348e-08 1.035209236724647008e-07
4.790000000000000000e+02 8.993545129427989146e-08 1.311033760702458652e-07
4.800000000000000000e+02 8.640192588235558529e-08 8.294844155883749871e-08
4.810000000000000000e+02 9.087570362943879295e-08 1.183317334434557364e-07
4.820000000000000000e+02 8.468276119629173076e-08 1.219704371182488401e-07
4.830000000000000000e+02 8.681103656865574830e-08 9.512174137691913634e-08
4.840000000000000000e+02 8.727489261290712229e-08 7.175983462783750511e-08
4.850000000000000000e+02 1.123958028762971208e-07 1.080067223994275643e-07
4.860000000000000000e+02 8.775518386557587101e-08 7.202219631222905408e-08
4.870000000000000000e+02 7.892258953568784515e-08 7.911348083422948432e-08
4.880000000000000000e+02 1.042361491350507402e-07 8.033203039649806541e-08
4.890000000000000000e+02 9.969016134851607665e-08 8.890180950714864846e-08
4.900000000000000000e+02 8.839673161368955575e-08 1.061415146920144258e-07
4.910000000000000000e+02 9.544359264616856646e-08 8.268232749777919441e-08
4.920000000000000000e+02 7.576107958474777366e-08 8.775625702545212344e-08
4.930000000000000000e+02 8.605419233614248980e-08 7.400416693930958881e-08
4.940000000000000000e+02 8.890580766259899096e-08 8.467029624400829320e-08
4.950000000000000000e+02 8.471574162227094402e-08 7.997426535018584733e-08
4.960000000000000000e+02 8.332878171323094198e-08 7.814229045235323948e-08
4.970000000000000000e+02 7.966066337037551534e-08 9.069853159137189739e-08
4.980000000000000000e+02 9.126410345149822581e-08 8.291056125574283409e-08
4.990000000000000000e+02 1.005761999856171135e-07 8.922478102177507922e-08
5.000000000000000000e+02 8.303243671524766231e-08 7.970552968414320223e-08
5.010000000000000000e+02 8.244187030185923202e-08 7.176796885987968508e-08
5.020000000000000000e+02 9.299225004934582020e-08 7.433286002531358261e-08
5.030000000000000000e+02 7.621964263154816446e-08 6.832298265004881458e-08
5.040000000000000000e+02 8.101995288653360560e-08 8.539126549832087337e-08
5.050000000000000000e+02 9.435991623920834348e-08 7.489903275530600055e-08
5.060000000000000000e+02 8.500961597404063871e-08 1.301925314271836491e-07
5.070000000000000000e+02 8.662502997918420445e-08 1.130282097481904377e-07
5.080000000000000000e+02 8.194730154682684768e-08 9.963132271900691232e-08
5.090000000000000000e+02 7.525266620966634171e-08 8.550955928733715145e-08
5.100000000000000000e+02 9.383219483378211441e-08 1.108241282474247574e-07
5.110000000000000000e+02 9.109122938445142171e-08 8.275973679957725452e-08
5.120000000000000000e+02 8.240111006932204971e-08 8.623177769709421819e-08
5.130000000000000000e+02 8.417889794706142299e-08 7.670304270580874753e-08
5.140000000000000000e+02 8.267179656218206876e-08 7.400407427044381199e-08
5.150000000000000000e+02 8.706256519435875114e-08 7.600011422609099601e-08
5.160000000000000000e+02 8.276998544191181027e-08 7.490954183719861981e-08
5.170000000000000000e+02 7.371449752300639319e-08 7.395523761932176033e-08
5.180000000000000000e+02 8.077761723187210363e-08 6.944873851304921064e-08
5.190000000000000000e+02 7.492483195763610072e-08 7.469490975418435435e-08
5.200000000000000000e+02 8.588604186015616974e-08 7.560700627488953988e-08
5.210000000000000000e+02 9.230243814593398523e-08 8.197140891903832901e-08
5.220000000000000000e+02 8.766443788651634951e-08 8.002249431504158847e-08
5.230000000000000000e+02 8.979675099549079698e-08 7.175532010890839186e-08
5.240000000000000000e+02 8.129778011586598144e-08 1.714782944144282631e-07
5.250000000000000000e+02 9.936348663623964359e-08 7.411742446512261690e-08
5.260000000000000000e+02 8.495007069747067761e-08 7.781881102670215070e-08
5.270000000000000000e+02 8.114103566614376048e-08 1.049063034491713418e-07
5.280000000000000000e+02 7.725661952022173141e-08 7.737856736889927156e-08
5.290000000000000000e+02 8.594532287792925128e-08 9.059200941376431966e-08
5.300000000000000000e+02 8.648659623134648490e-08 8.359513591660709713e-08
5.310000000000000000e+02 9.140153824553083516e-08 1.114328334154099240e-07
5.320000000000000000e+02 9.006655448224978306e-08 1.188675849420755256e-07
5.330000000000000000e+02 9.038326919045861974e-08 8.665760742541456654e-08
5.340000000000000000e+02 8.489993037729435892e-08 7.105998203118452704e-08
5.350000000000000000e+02 7.614016469480577899e-08 7.064625790558801922e-08
5.360000000000000000e+02 7.684513383145573700e-08 1.131136728777468559e-07
5.370000000000000000e+02 8.742777084158645251e-08 7.742069656890755938e-08
5.380000000000000000e+02 8.451997358665991597e-08 1.019772976404625020e-07
5.390000000000000000e+02 8.749358647078020687e-08 7.481957880782360231e-08
5.400000000000000000e+02 9.485017842119207243e-08 8.337802878496661091e-08
5.410000000000000000e+02 8.224029396055048105e-08 7.359786299445631594e-08
5.420000000000000000e+02 8.124118105311890600e-08 1.100535062936511113e-07
5.430000000000000000e+02 7.607243954974784707e-08 7.514669012972152584e-08
5.440000000000000000e+02 8.593509130182863086e-08 7.808262847841052065e-08
5.450000000000000000e+02 9.433076503768699123e-08 1.340197436338674173e-07
5.460000000000000000e+02 9.025934020942258676e-08 7.487660743910866260e-08
5.470000000000000000e+02 7.297426789786961937e-08 1.020286809908880704e-07
5.480000000000000000e+02 8.285098854522764501e-08 7.329436678044098902e-08
5.490000000000000000e+02 8.852058208924231412e-08 9.466349010084047283e-08
5.500000000000000000e+02 9.438958587242473538e-08 9.532523750584152587e-08
5.510000000000000000e+02 9.100648280056195622e-08 8.568578656430884261e-08
5.520000000000000000e+02 8.118918373816941617e-08 7.109867416410457570e-08
5.530000000000000000e+02 9.025562299773938150e-08 8.991338458622353125e-08
5.540000000000000000e+02 9.537687591713624363e-08 7.627900707668471496e-08
5.550000000000000000e+02 9.932080409496420901e-08 9.397094978848281566e-08
5.560000000000000000e+02 9.780749786559552858e-08 9.674577755752917920e-08
5.570000000000000000e+02 7.842637452974676368e-08 7.402530064554758472e-08
5.580000000000000000e+02 9.276254672190066648e-08 9.502471455357774778e-08
5.590000000000000000e+02 7.775777461814329830e-08 6.601075968528396634e-08
5.600000000000000000e+02 8.447629099237337323e-08 9.374754159010101668e-08
5.610000000000000000e+02 7.563740028757067607e-08 9.891509328991628546e-08
5.620000000000000000e+02 7.483095646541825656e-08 7.019697917860776917e-08
5.630000000000000000e+02 9.169512071773012537e-08 7.885088012850491418e-08
5.640000000000000000e+02 8.903357779968276247e-08 8.477845990981271710e-08
5.650000000000000000e+02 8.469236310501004426e-08 1.071668099133415498e-07
5.660000000000000000e+02 7.594548905693077495e-08 7.655398899938857284e-08
5.670000000000000000e+02 8.496861598240311028e-08 7.330068637967759676e-08
5.680000000000000000e+02 9.403384278273348782e-08 8.356791544340454946e-08
5.690000000000000000e+02 8.550891553728965881e-08 1.041681862155031513e-07
5.700000000000000000e+02 8.529663642114228247e-08 7.225145702899341469e-08
5.710000000000000000e+02 7.996311144319199523e-08 1.123362227311611881e-07
5.720000000000000000e+02 9.323839920488530128e-08 1.081164023864261475e-07
5.730000000000000000e+02 8.004133485511626451e-08 7.196214513649679454e-08
5.740000000000000000e+02 7.095284725168918412e-08 7.091870226390305968e-08
5.750000000000000000e+02 8.721005859927607159e-08 1.185937987446217586e-07
5.760000000000000000e+02 7.873587771834183025e-08 7.538663061908152483e-08
5.770000000000000000e+02 9.512356856316107147e-08 9.570828226813141912e-08
5.780000000000000000e+02 8.211880103994031836e-08 7.218274036791400338e-08
5.790000000000000000e+02 8.851775507647521361e-08 8.135616858626328440e-08
5.800000000000000000e+02 7.470058972362071637e-08 8.347086041411650085e-08
5.810000000000000000e+02 8.189255051394467841e-08 6.335986359366290557e-08
5.820000000000000000e+02 8.073497122943356648e-08 6.509279390068645213e-08
5.830000000000000000e+02 7.407284079124099756e-08 7.099346243749709739e-08
5.840000000000000000e+02 8.174003513645004356e-08 8.117763917116582538e-08
5.850000000000000000e+02 9.032506816339529423e-08 8.062763536136786489e-08
5.860000000000000000e+02 9.536417178148858925e-08 8.560936476427463147e-08
5.870000000000000000e+02 9.923393606393573415e-08 7.937242374279143814e-08
5.880000000000000000e+02 9.038205305224292949e-08 7.704298198646957309e-08
5.890000000000000000e+02 1.272587426675490798e-07 1.235335670822117909e-07
5.900000000000000000e+02 1.061823432090480533e-07 7.771591124004529976e-08
5.910000000000000000e+02 1.066929372703061841e-07 7.108769573136623054e-08
5.920000000000000000e+02 8.013838336510860107e-08 1.226247472694052709e-07
5.930000000000000000e+02 8.596025716867040134e-08 7.997527959858791956e-08
5.940000000000000000e+02 8.306105239260966592e-08 8.875697433658715342e-08
5.950000000000000000e+02 7.662741563236313904e-08 6.820951452334106397e-08
5.960000000000000000e+02 1.027713487638469460e-07 1.528212023873548973e-07
5.970000000000000000e+02 9.292387106863186435e-08 9.962835742611311447e-08
5.980000000000000000e+02 9.029271805969003729e-08 8.248473971639535354e-08
5.990000000000000000e+02 7.160499618582853039e-08 7.850247021639436052e-08
6.000000000000000000e+02 8.432436745194282233e-08 7.096404054472426676e-08
6.010000000000000000e+02 8.508055763353118615e-08 1.037329620020121807e-07
6.020000000000000000e+02 1.001248079664480951e-07 1.026177452204609851e-07
6.030000000000000000e+02 8.630969041782586514e-08 8.185705907901151653e-08
6.040000000000000000e+02 7.581357580045888033e-08 6.902818661791506219e-08
6.050000000000000000e+02 7.809610655526097460e-08 7.063899626093123918e-08
6.060000000000000000e+02 8.932799003955068909e-08 1.024259380630518424e-07
6.070000000000000000e+02 8.029756309788088914e-08 7.273673892112501089e-08
6.080000000000000000e+02 8.678308116845180427e-08 1.035599222170879705e-07
6.090000000000000000e+02 1.047541382696502890e-07 8.595365040499586417e-08
6.100000000000000000e+02 7.739386991410608429e-08 8.201664075057725919e-08
6.110000000000000000e+02 8.465305497311952660e-08 6.735555286017091851e-08
6.120000000000000000e+02 7.570943639203747339e-08 8.103703643454237880e-08
6.130000000000000000e+02 7.999264099398969415e-08 7.438343935592879256e-08
6.140000000000000000e+02 9.225161810753996652e-08 7.304160429166317527e-08
6.150000000000000000e+02 7.986024254899537143e-08 1.454227504040428530e-07
6.160000000000000000e+02 8.508356834381542860e-08 6.696285673161880136e-08
6.170000000000000000e+02 7.421865308336423784e-08 7.525120692942464552e-08
6.180000000000000000e+02 8.110212439544907777e-08 7.152465114841803101e-08
6.190000000000000000e+02 7.826530977647026103e-08 6.843452082636380433e-08
6.200000000000000000e+02 7.441529977323928567e-08 6.935692759744403873e-08
6.210000000000000000e+02 7.414456042301627278e-08 9.232832156814228476e-08
6.220000000000000000e+02 8.095150346087350479e-08 9.694187368660086842e-08
6.230000000000000000e+02 6.823497207168730295e-08 7.164844012922037061e-08
6.240000000000000000e+02 7.831405263189883321e-08 8.957133148646330172e-08
6.250000000000000000e+02 7.839265516802947117e-08 7.287837754446812336e-08
6.260000000000000000e+02 8.516348686048614233e-08 7.345473995871875229e-08
6.270000000000000000e+02 7.782985888078773018e-08 6.615201662964871843e-08
6.280000000000000000e+02 7.901315979291090548e-08 7.377375683824425022e-08
6.290000000000000000e+02 7.973290375673169998e-08 8.854017656329802015e-08
6.300000000000000000e+02 7.873734088417789773e-08 8.640256425006685314e-08
6.310000000000000000e+02 8.822633379743915724e-08 9.917039303507013210e-08
6.320000000000000000e+02 7.993235497821208385e-08 6.685175458589398962e-08
6.330000000000000000e+02 6.473580085382470283e-08 6.166699842620377657e-08
6.340000000000000000e+02 8.214770933369259211e-08 7.530143233269619729e-08
6.350000000000000000e+02 6.994612239865128111e-08 8.509929212680922345e-08
6.360000000000000000e+02 8.613177007116427319e-08 7.082984749901558458e-08
6.370000000000000000e+02 7.741508057518098628e-08 7.687583108661878234e-08
6.380000000000000000e+02 7.602123978428116947e-08 7.618604813261311289e-08
6.390000000000000000e+02 7.672487268604928589e-08 6.735554998487799349e-08
6.400000000000000000e+02 8.015668251833995149e-08 8.731168970722374506e-08
6.410000000000000000e+02 6.808987815888721157e-08 6.580256310500880530e-08
6.420000000000000000e+02 8.092791119259098290e-08 7.111443045235995270e-08
6.430000000000000000e+02 7.312082033231218014e-08 9.358238031014465977e-08
6.440000000000000000e+02 7.821115775624607506e-08 6.873329621277794454e-08
6.450000000000000000e+02 7.412484453321303743e-08 9.214051764486080654e-08
6.460000000000000000e+02 9.035067546342233833e-08 1.963877191403911163e-07
6.470000000000000000e+02 9.927030448928018360e-08 1.274912722593606619e-07
6.480000000000000000e+02 8.299117635368431962e-08 7.656446094660923819e-08
6.490000000000000000e+02 7.535769539177470564e-08 1.035697710295302785e-07
6.500000000000000000e+02 8.159975915817206264e-08 7.700230709270666304e-08
6.510000000000000000e+02 7.952085541130329541e-08 6.470878071488581179e-08
6.520000000000000000e+02 7.949579943782142881e-08 9.723356122128044030e-08
6.530000000000000000e+02 9.129303437948607302e-08 7.512534953549648063e-08
6.540000000000000000e+02 8.523918018137687655e-08 8.841675848742015882e-08
6.550000000000000000e+02 7.241130199339816831e-08 9.484196454035045272e-08
6.560000000000000000e+02 8.330201632961029055e-08 8.291297856698500407e-08
6.570000000000000000e+02 7.405005990162520699e-08 6.449094068145824120e-08
6.580000000000000000e+02 7.167574640341714064e-08 9.186175596464266824e-08
6.590000000000000000e+02 7.672304804094466635e-08 6.272616175909807992e-08
6.600000000000000000e+02 7.215433019758517009e-08 6.474758402903984125e-08
6.610000000000000000e+02 7.174981876501184074e-08 6.395044584042417101e-08
6.620000000000000000e+02 7.265507388661494035e-08 6.773249880420639950e-08
6.630000000000000000e+02 6.977733367548038031e-08 6.816342470774300050e-08
6.640000000000000000e+02 6.887571469983644407e-08 6.405087548379884776e-08
6.650000000000000000e+02 7.322445320891589524e-08 7.499712387307900126e-08
6.660000000000000000e+02 7.739676090482942421e-08 6.524568281263534816e-08
6.670000000000000000e+02 7.031932525290835165e-08 7.725415964035040236e-08
6.680000000000000000e+02 8.519191869550442393e-08 6.815546718414012254e-08
6.690000000000000000e+02 8.087872249220887683e-08 8.286951305441345660e-08
6.700000000000000000e+02 8.915270003845135311e-08 9.773265945321016606e-08
6.710000000000000000e+02 7.643587638779039459e-08 8.232708165286849395e-08
6.720000000000000000e+02 7.503517684781053649e-08 6.666625044793373671e-08
6.730000000000000000e+02 7.928680279794402326e-08 6.742186348634708718e-08
6.740000000000000000e+02 8.683226791718405249e-08 9.967596891365046236e-08
6.750000000000000000e+02 6.870010551008984187e-08 6.790649386319239139e-08
6.760000000000000000e+02 7.709550748216246994e-08 6.496689755755539982e-08
6.770000000000000000e+02 7.313237655485217142e-08 6.857677555801812934e-08
6.780000000000000000e+02 6.951562839608362992e-08 1.024263042152929560e-07
6.790000000000000000e+02 8.620291007099430352e-08 8.529848149908178999e-08
6.800000000000000000e+02 8.605872046401033285e-08 7.660380410187239380e-08
6.810000000000000000e+02 7.024019637372717082e-08 6.649071459192506415e-08
6.820000000000000000e+02 7.044580247373339502e-08 8.439051968851772578e-08
6.830000000000000000e+02 7.444225218133564569e-08 1.308672782726121600e-07
6.840000000000000000e+02 8.159051432535985032e-08 6.779496139425142911e-08
6.850000000000000000e+02 7.303271578539373901e-08 6.282434816619564540e-08
6.860000000000000000e+02 7.623424750424760956e-08 6.704947117859048626e-08
6.870000000000000000e+02 7.175933209402693131e-08 8.086132057966013651e-08
6.880000000000000000e+02 7.491498297783432305e-08 7.607358386152771209e-08
6.890000000000000000e+02 7.570840544364117452e-08 6.730768322183178570e-08
6.900000000000000000e+02 7.441287719181831016e-08 7.309220189825455640e-08
6.910000000000000000e+02 7.489013112557082422e-08 7.549588509755933209e-08
6.920000000000000000e+02 7.266184695614253315e-08 7.185237759435929167e-08
6.930000000000000000e+02 7.867341356039573571e-08 1.032706316697363752e-07
6.940000000000000000e+02 9.349357637410254393e-08 1.947459479243885044e-07
6.950000000000000000e+02 8.934956673647418687e-08 6.246350958197734766e-08
6.960000000000000000e+02 7.174492131501482493e-08 6.876982614244198760e-08
6.970000000000000000e+02 8.100075504662140463e-08 9.740872436239147949e-08
6.980000000000000000e+02 7.268015165364221440e-08 8.087796970772052328e-08
6.990000000000000000e+02 6.872228118765026147e-08 9.032968395059411077e-08
7.000000000000000000e+02 6.910846704817453480e-08 6.504916826684575540e-08
7.010000000000000000e+02 6.743023609100452973e-08 6.239994386761733807e-08
7.020000000000000000e+02 7.474903289715800139e-08 7.327729803877822447e-08
7.030000000000000000e+02 7.934985351355013539e-08 7.581672759799002629e-08
7.040000000000000000e+02 7.637674652268985854e-08 7.556909989716602992e-08
7.050000000000000000e+02 8.038220000479511535e-08 7.149180976990482487e-08
7.060000000000000000e+02 7.045184665989994183e-08 5.910858481202694481e-08
7.070000000000000000e+02 6.575376912557128797e-08 7.108181687236918013e-08
7.080000000000000000e+02 7.120301585270683108e-08 6.365641016650465727e-08
7.090000000000000000e+02 7.223438779588998243e-08 6.416996696392307770e-08
7.100000000000000000e+02 7.237161538567949947e-08 8.443613556346721691e-08
7.110000000000000000e+02 7.042607382481568157e-08 8.542526305780066814e-08
7.120000000000000000e+02 7.437268058580870520e-08 6.429522564858312330e-08
7.130000000000000000e+02 7.740104426356910493e-08 6.255622307444589389e-08
7.140000000000000000e+02 7.256956574902516471e-08 9.082367326612750642e-08
7.150000000000000000e+02 7.010255834240097276e-08 7.009787494329808583e-08
7.160000000000000000e+02 7.110080736323590211e-08 7.019611789085251888e-08
7.170000000000000000e+02 7.670497213026940761e-08 7.219008184937952224e-08
7.180000000000000000e+02 8.435311121323568065e-08 1.113754287926555832e-07
7.190000000000000000e+02 8.603929583021772042e-08 6.687410337880169390e-08
7.200000000000000000e+02 8.604445409984172419e-08 9.190554591189004142e-08
7.210000000000000000e+02 7.921599140963800408e-08 6.518810128575370852e-08
7.220000000000000000e+02 6.741653278784106446e-08 7.666831800747127808e-08
7.230000000000000000e+02 6.790350671819717642e-08 6.473603932182333975e-08
7.240000000000000000e+02 7.480579356635288872e-08 7.532004488482360304e-08
7.250000000000000000e+02 7.634648135274283291e-08 6.289594057283699055e-08
7.260000000000000000e+02 6.797448496583734424e-08 9.060104339964757711e-08
7.270000000000000000e+02 7.209578387387436868e-08 6.375346513608287850e-08
7.280000000000000000e+02 6.740183886993870829e-08 6.435979391900845239e-08
7.290000000000000000e+02 6.986374008387966697e-08 7.005197589166422450e-08
7.300000000000000000e+02 7.342344633473264895e-08 7.163672184110248768e-08
7.310000000000000000e+02 6.295150476989400834e-08 6.736004252683982478e-08
7.320000000000000000e+02 7.365975080226146461e-08 6.683997329460458680e-08
7.330000000000000000e+02 6.435759966182675898e-08 6.200986274281834098e-08
7.340000000000000000e+02 6.976650956860336838e-08 6.287730932867511804e-08
7.350000000000000000e+02 6.739721368104748053e-08 6.374229600205877083e-08
7.360000000000000000e+02 7.324206254242928659e-08 7.749117214206042597e-08
7.370000000000000000e+02 9.110641601481428425e-08 1.117018999526322875e-07
7.380000000000000000e+02 8.990918691289916991e-08 7.501014752332067029e-08
7.390000000000000000e+02 7.617757249941931258e-08 7.014521029407639716e-08
7.400000000000000000e+02 7.368131801707382702e-08 9.489494686062562216e-08
7.410000000000000000e+02 7.628610124648873973e-08 7.254080770706219752e-08
7.420000000000000000e+02 6.467191982399088069e-08 6.634722772070251747e-08
7.430000000000000000e+02 8.119449591503561228e-08 8.460323317714098438e-08
7.440000000000000000e+02 6.957686239466875882e-08 6.449598054669771322e-08
7.450000000000000000e+02 7.363512341870632582e-08 8.531599330507119349e-08
7.460000000000000000e+02 6.957467314333985621e-08 6.709357013843226915e-08
7.470000000000000000e+02 6.789697356588639056e-08 7.994157164586678564e-08
7.480000000000000000e+02 7.750402136166982080e-08 7.036728573568272285e-08
7.490000000000000000e+02 7.233386041130456084e-08 6.694980240924767130e-08
7.500000000000000000e+02 7.680807714028789631e-08 7.006265809049479014e-08
7.510000000000000000e+02 7.078818130275386777e-08 6.547869344050886607e-08
7.520000000000000000e+02 7.918513714413129637e-08 7.587951394003982057e-08
7.530000000000000000e+02 7.910500568220143178e-08 7.202500585062017448e-08
7.540000000000000000e+02 9.020408238052360704e-08 6.428748258746896499e-08
7.550000000000000000e+02 6.876347179366345892e-08 6.437661266662083564e-08
7.560000000000000000e+02 7.852759427621411859e-08 9.210890827602147996e-08
7.570000000000000000e+02 6.539850602039361211e-08 6.968135584121050009e-08
7.580000000000000000e+02 6.978123198766556161e-08 7.034641852336363977e-08
7.590000000000000000e+02 6.976506284581695496e-08 6.323852279042905852e-08
7.600000000000000000e+02 7.818828072856683487e-08 7.789931062483485846e-08
7.610000000000000000e+02 7.232332627697111468e-08 6.620060569180735179e-08
7.620000000000000000e+02 7.067433873600832535e-08 6.300599348055848100e-08
7.630000000000000000e+02 7.222291932745556053e-08 6.166207990567782449e-08
7.640000000000000000e+02 6.749578686724977310e-08 6.722547107603122189e-08
7.650000000000000000e+02 7.189375158515802598e-08 6.279227401693352406e-08
7.660000000000000000e+02 7.143532750493652217e-08 6.406695702343796090e-08
7.670000000000000000e+02 7.935956601733657194e-08 9.075316870012737053e-08
7.680000000000000000e+02 8.453907270092035607e-08 7.357996160409972096e-08
7.690000000000000000e+02 7.358613226901148039e-08 6.963074527048841572e-08
7.700000000000000000e+02 7.259094957841788022e-08 6.803274839531703641e-08
7.710000000000000000e+02 7.574525195020988985e-08 6.726684617407780407e-08
7.720000000000000000e+02 6.742397235527139942e-08 8.458699904904136602e-08
7.730000000000000000e+02 6.444180870461503172e-08 5.822744446623070250e-08
7.740000000000000000e+02 7.711733856063794916e-08 8.459707346984940070e-08
7.750000000000000000e+02 7.262636464979812416e-08 9.393817535844338254e-08
7.760000000000000000e+02 6.680954841809880015e-08 5.984443537585551068e-08
7.770000000000000000e+02 7.242590029954376272e-08 6.807181754503937761e-08
7.780000000000000000e+02 7.453692252335060504e-08 6.045152875882979117e-08
7.790000000000000000e+02 6.729704872041851435e-08 7.904196843065839441e-08
7.800000000000000000e+02 7.600260705488322138e-08 6.942331050796813196e-08
7.810000000000000000e+02 6.516228635636210340e-08 6.926039298807414239e-08
7.820000000000000000e+02 8.540442293578968886e-08 7.715412557992069112e-08
7.830000000000000000e+02 6.862832941858842253e-08 6.389732310035843567e-08
7.840000000000000000e+02 6.204146488932577396e-08 6.169824217033937658e-08
7.850000000000000000e+02 6.949198660540729640e-08 6.605432508669869734e-08
7.860000000000000000e+02 7.523018668696803840e-08 6.760883361302313818e-08
7.870000000000000000e+02 7.367214522397528031e-08 7.424236648781393886e-08
7.880000000000000000e+02 6.828474003816933170e-08 6.145619891096124499e-08
7.890000000000000000e+02 6.945791069386144169e-08 1.021823263844046473e-07
7.900000000000000000e+02 7.844251475670336220e-08 8.575175287122905173e-08
7.910000000000000000e+02 7.222918845420853859e-08 1.311885024045950987e-07
7.920000000000000000e+02 1.052348392420219438e-07 8.300538613153130451e-08
7.930000000000000000e+02 8.101246082385778053e-08 1.018969149261093441e-07
7.940000000000000000e+02 8.561009437337895945e-08 6.583503793475438791e-08
7.950000000000000000e+02 7.687414658105199317e-08 7.807366125657623499e-08
7.960000000000000000e+02 6.721693479312971381e-08 6.147196534544879686e-08
7.970000000000000000e+02 7.218722628854303978e-08 9.115882737541541510e-08
7.980000000000000000e+02 8.036892812510439736e-08 9.510506203515765446e-08
7.990000000000000000e+02 6.751909867165815912e-08 5.821923898421558750e-08
8.000000000000000000e+02 6.894246739107751670e-08 6.102190476579160647e-08
8.010000000000000000e+02 7.510934007988513669e-08 7.372285065025989088e-08
8.020000000000000000e+02 6.855806576881827736e-08 6.274861118927135834e-08
8.030000000000000000e+02 6.712749677524140136e-08 5.990407218067046143e-08
8.040000000000000000e+02 6.615560597490970660e-08 6.200785434728976341e-08
8.050000000000000000e+02 6.779854609815391788e-08 5.661420784339852382e-08
8.060000000000000000e+02 6.917916769709833226e-08 6.381691321076107756e-08
8.070000000000000000e+02 6.982571762400554438e-08 8.968265073231970935e-08
8.080000000000000000e+02 7.595778021052369321e-08 1.021190644337598118e-07
8.090000000000000000e+02 6.905750193008788787e-08 5.974936304500887685e-08
8.100000000000000000e+02 6.897812281879558509e-08 6.082385007546965727e-08
8.110000000000000000e+02 7.200557855946665879e-08 7.872663464842081722e-08
8.120000000000000000e+02 7.296009973270519265e-08 6.319991746920318101e-08
8.130000000000000000e+02 7.655547171642241318e-08 9.734347390784040569e-08
8.140000000000000000e+02 7.089548140152576291e-08 5.879180237452167032e-08
8.150000000000000000e+02 7.068598137242415997e-08 6.380244320966256821e-08
8.160000000000000000e+02 7.002389058062421440e-08 7.404734731454248479e-08
8.170000000000000000e+02 8.382643780742143428e-08 6.722219613402751974e-08
8.180000000000000000e+02 6.934194941453139968e-08 6.187031330058700020e-08
8.190000000000000000e+02 7.147654437576139030e-08 6.946637676856134891e-08
8.200000000000000000e+02 7.805163268351018436e-08 7.139572455392876735e-08
8.210000000000000000e+02 6.734071603901612037e-08 6.817001372616257832e-08
8.220000000000000000e+02 7.844774476240399278e-08 6.203501996613276970e-08
8.230000000000000000e+02 6.766904552347901372e-08 6.729884739931000594e-08
8.240000000000000000e+02 8.381396674660220388e-08 9.262208179472771961e-08
8.250000000000000000e+02 6.992130766314206445e-08 6.663943440784900254e-08
8.260000000000000000e+02 7.531963184687079368e-08 6.841705183992308125e-08
8.270000000000000000e+02 6.560437658981841975e-08 6.982440718927616702e-08
8.280000000000000000e+02 8.038693494133185729e-08 8.173915327585556321e-08
8.290000000000000000e+02 7.805173435426538022e-08 8.194047819668714306e-08
8.300000000000000000e+02 6.797266110394570984e-08 5.942916840932463803e-08
8.310000000000000000e+02 6.603452126861846491e-08 7.542320412486492382e-08
8.320000000000000000e+02 7.333184549048744266e-08 5.746051336034751698e-08
8.330000000000000000e+02 6.285895039355868964e-08 6.400000132335811748e-08
8.340000000000000000e+02 6.440197745258578992e-08 7.282586502888155347e-08
8.350000000000000000e+02 6.393770703425083181e-08 5.766696045992802118e-08
8.360000000000000000e+02 7.220222159347174976e-08 7.076788285537048867e-08
8.370000000000000000e+02 6.858560198842716259e-08 6.161697705163089105e-08
8.380000000000000000e+02 6.493230718870774785e-08 7.882455356921450421e-08
8.390000000000000000e+02 6.443998472505543317e-08 6.532630477520497989e-08
8.400000000000000000e+02 6.659105907578434828e-08 6.893036335025134215e-08
8.410000000000000000e+02 6.953646284589001174e-08 7.824117108584981060e-08
8.420000000000000000e+02 6.493223091819834191e-08 6.161226295436285464e-08
8.430000000000000000e+02 6.697066062366140774e-08 8.543021833033827149e-08
8.440000000000000000e+02 6.998741814593448347e-08 7.232678979654810142e-08
8.450000000000000000e+02 7.551517279913285040e-08 7.245637448179569267e-08
8.460000000000000000e+02 6.944999263352159107e-08 8.534804312281695978e-08
8.470000000000000000e+02 7.523812755456836492e-08 6.669803481767697932e-08
8.480000000000000000e+02 6.682607377854467465e-08 6.070985892500903359e-08
8.490000000000000000e+02 8.117215356827632965e-08 6.158371431909672573e-08
8.500000000000000000e+02 8.250298917629961864e-08 9.659703412826474892e-08
8.510000000000000000e+02 7.511871579187944013e-08 7.787271270267159946e-08
8.520000000000000000e+02 6.795385826377577612e-08 6.420566247112343513e-08
8.530000000000000000e+02 8.188717576563424256e-08 6.399692470819984281e-08
8.540000000000000000e+02 7.088365047590462985e-08 8.862443704512520085e-08
8.550000000000000000e+02 7.363137295057840270e-08 6.222279230615530804e-08
8.560000000000000000e+02 6.958318237111493277e-08 6.940330727336223310e-08
8.570000000000000000e+02 6.224889936478328316e-08 6.551003295718138228e-08
8.580000000000000000e+02 6.485799322956728840e-08 6.465561063168908249e-08
8.590000000000000000e+02 6.532987449757953524e-08 5.941757363214611082e-08
8.600000000000000000e+02 7.205632431823904396e-08 7.652808236658134265e-08
8.610000000000000000e+02 6.533126146066247981e-08 8.816980950437906625e-08
8.620000000000000000e+02 6.992673586779207670e-08 8.650849838952413095e-08
8.630000000000000000e+02 7.028022905244947277e-08 7.231046409473427512e-08
8.640000000000000000e+02 6.667984638277529669e-08 5.846410862393043255e-08
8.650000000000000000e+02 7.013459058693017993e-08 6.732447884980952262e-08
8.660000000000000000e+02 7.113153623470339547e-08 6.792910078595078533e-08
8.670000000000000000e+02 7.854402910801806625e-08 6.303420153007227380e-08
8.680000000000000000e+02 7.235720351894042534e-08 8.840497090350148415e-08
8.690000000000000000e+02 6.521897926986914372e-08 6.275834681223681690e-08
8.700000000000000000e+02 6.475427768620113468e-08 6.678347713565672681e-08
8.710000000000000000e+02 6.905727692929119158e-08 6.330928180330658020e-08
8.720000000000000000e+02 7.520455646281967076e-08 9.464592270036947787e-08
8.730000000000000000e+02 6.247517271427616036e-08 6.474342649962031558e-08
8.740000000000000000e+02 6.716128967606066155e-08 1.016412699610540902e-07
8.750000000000000000e+02 8.262869926107169919e-08 6.514214139226980923e-08
8.760000000000000000e+02 6.634498569010623819e-08 5.571146579205260216e-08
8.770000000000000000e+02 8.624658622501064798e-08 1.089819790147922320e-07
8.780000000000000000e+02 8.142357709572626640e-08 7.518892222188751416e-08
8.790000000000000000e+02 6.690247012148450608e-08 1.208261837774569478e-07
8.800000000000000000e+02 7.187710877387746150e-08 6.142484004333262838e-08
8.810000000000000000e+02 7.267532437865364290e-08 6.479077667099935303e-08
8.820000000000000000e+02 7.132602878613099568e-08 5.880591863066418864e-08
8.830000000000000000e+02 6.151328577742449881e-08 8.382177376313948703e-08
8.840000000000000000e+02 7.434101088831558641e-08 8.456657731106253293e-08
8.850000000000000000e+02 6.391868079343493447e-08 5.979012539775113246e-08
8.860000000000000000e+02 6.985403202129069753e-08 8.054406840937866487e-08
8.870000000000000000e+02 7.384579433198159893e-08 6.072544232195666548e-08
8.880000000000000000e+02 7.201050571326286010e-08 8.413876604321660837e-08

